Scheduling Delays and Curtailment for Household Appliances with Deterministic Load Profiles using MPC

Smart home appliances can time-shift and curtail their power demand to assist demand side management or allow operation with limited power, as in an off-grid application. This paper proposes a scheduling process to start appliances with time-varying deterministic load profiles. Self-triggered model predictive control is used to limit the household net power demand below a given threshold. Meanwhile, deterministic load profiles are more difficult to schedule compared to variable charging or thermal loads because system failure will occur once power demand is not satisfied. The proposed scheme formulates the decision of the load shifting time as a continuous optimization problem, and an inhomogeneous time grid system is introduced to handle the optimization of different appliances and their consensus at this resolution. The efficacy of the proposed scheme is studied by numerical comparison with a mixed-integer MPC controller and by a case study of three home appliances and an interruptible washing machine.

==> data/case/case1.dat <==
ts u
0.000467131844043548 2.32792597867367
0.495467131844044 2.11136155691097
0.505467131844044 0.680281665011636
0.995467131844044 0.680054351655896
1.00546713184404 1.25500072327504
1.49546713184404 1.28797222320982
1.50546713184404 0.788563160524968
1.99546713184404 0.679999992450333
2.00546713184404 0.170000000989408
2.99546713184404 0.170143646965156
3.00546713184404 0


==> data/case/case2.dat <==
ts u
0.395364102593531 0.425323004730617
0.890364102593531 0.432708057156067
0.900364102593531 1.95504991223347
1.39036410259353 2.22490932850523
1.40036410259353 0.488619832391075
1.89036410259353 0.487092711672239
1.90036410259353 0


==> data/case/case3.dat <==
ts u
0.00013428730258499 1.02155473775625
0.995134287302585 1.02005502457418
1.00513428730258 0.174459448850953
1.49513428730259 0.191049099732982
1.50513428730258 1.09019495315198
1.99513428730259 0.934999995029494
2.00513428730258 0.594999998173448
2.99513428730259 0.595131212205849
3.00513428730258 -1.46718141967304e-15


==> data/case/case4.dat <==
ts u
1.99768778723977 2.54999410110673
3.49268778723977 2.99361372208439
3.50268778723977 0.186807131230039
3.99268778723977 0.192079904594569
4.00268778723977 4.4036431777078e-13


==> data/case/case_batt.dat <==
t e e_max
0 0.264 0.3
0.1 0.299928647253323 0.3
0.2 0.280237476406698 0.3
0.3 0.268752233010408 0.3
0.4 0.26490402667361 0.3
0.5 0.204954839808862 0.3
0.6 0.234412692115544 0.3
0.7 0.269828730436995 0.3
0.8 0.3 0.3
0.9 0.3 0.3
1 0.240008198091231 0.3
1.1 0.18538797770062 0.3
1.2 0.140420780608822 0.3
1.3 0.0879423993197275 0.3
1.4 0.0281501003221754 0.3
1.5 0.0715963074226727 0.3
1.6 0.107399628339864 0.3
1.7 0.142654250894046 0.3
1.8 0.149431954487425 0.3
1.9 0.156178933792919 0.3
2 0.211471369301271 0.3
2.1 0.147986162462846 0.3
2.2 0.142206419563241 0.3
2.3 0.133778635897313 0.3
2.4 0.122697861474831 0.3
2.5 0.108957745175224 0.3
2.6 0.0925506647542197 0.3
2.7 0.0734676293080044 0.3
2.8 0.0516977901659081 0.3
2.9 0.0272268997096079 0.3
3 2.08521391923677e-05 0.3
3.1 0.00681979564790689 0.3
3.2 0.0511202593240624 0.3
3.3 0.0904757149936926 0.3
3.4 0.076343297135989 0.3
3.5 0.10694407462699 0.3
3.6 0.141306302771839 0.3
3.7 0.176036917553476 0.3
3.8 0.204968174219782 0.3
3.9 0.228422292606784 0.3
4 0.248471129456372 0.3


==> data/case/case_chart.dat <==
t sum1 sum2 sum3 sum4 sum5 u_max p
0 0 0 0 0 0 3.3 3.41017838186669
0.015000005 0 2.32156779024626 2.32156779024626 3.34310012165799 3.34310012165799 3.3 3.52035676373339
0.03000001 0 2.3150052298235 2.3150052298235 3.33651495248626 3.33651495248626 3.3 3.52035676373339
0.045000015 0 2.30844266940075 2.30844266940075 3.32992978331454 3.32992978331454 3.3 3.52035676373339
0.06000002 0 2.301880108978 2.301880108978 3.32334461414281 3.32334461414281 3.3 3.52035676373339
0.075000025 0 2.29531754855525 2.29531754855525 3.31675944497108 3.31675944497108 3.3 3.52035676373339
0.09000003 0 2.28875498813249 2.28875498813249 3.31017427579935 3.31017427579935 3.3 3.52035676373339
0.105000035 0 2.28219242770974 2.28219242770974 3.30358910662763 3.30358910662763 3.3 3.39845585423312
0.12000004 0 2.27562986728699 2.27562986728699 3.2970039374559 3.2970039374559 3.3 3.39845585423312
0.135000045 0 2.26906730686423 2.26906730686423 3.29041876828417 3.29041876828417 3.3 3.39845585423312
0.15000005 0 2.26250474644148 2.26250474644148 3.28383359911245 3.28383359911245 3.3 3.39845585423312
0.165000055 0 2.25594218601873 2.25594218601873 3.27724842994072 3.27724842994072 3.3 3.39845585423312
0.18000006 0 2.24937962559598 2.24937962559598 3.27066326076899 3.27066326076899 3.3 3.39845585423312
0.195000065 0 2.24281706517322 2.24281706517322 3.26407809159726 3.26407809159726 3.3 3.39845585423312
0.21000007 0 2.23625450475047 2.23625450475047 3.25749292242554 3.25749292242554 3.3 3.35742621698145
0.225000075 0 2.22969194432772 2.22969194432772 3.25090775325381 3.25090775325381 3.3 3.35742621698145
0.24000008 0 2.22312938390496 2.22312938390496 3.24432258408208 3.24432258408208 3.3 3.35742621698145
0.255000085 0 2.21656682348221 2.21656682348221 3.23773741491035 3.23773741491035 3.3 3.35742621698145
0.27000009 0 2.21000426305946 2.21000426305946 3.23115224573863 3.23115224573863 3.3 3.35742621698145
0.285000095 0 2.20344170263671 2.20344170263671 3.2245670765669 3.2245670765669 3.3 3.35742621698145
0.3000001 0 2.19687914221395 2.19687914221395 3.21798190739517 3.21798190739517 3.3 3.31924103168399
0.315000105 0 2.1903165817912 2.1903165817912 3.21139673822344 3.21139673822344 3.3 3.31924103168399
0.33000011 0 2.18375402136845 2.18375402136845 3.20481156905172 3.20481156905172 3.3 3.31924103168399
0.345000115 0 2.17719146094569 2.17719146094569 3.19822639987999 3.19822639987999 3.3 3.31924103168399
0.36000012 0 2.17062890052294 2.17062890052294 3.19164123070826 3.19164123070826 3.3 3.31924103168399
0.375000125 0 2.16406634010019 2.16406634010019 3.18505606153653 3.18505606153653 3.3 3.31924103168399
0.39000013 0 2.15750377967744 2.15750377967744 3.17847089236481 3.17847089236481 3.3 3.31924103168399
0.405000135 0 2.15094121925468 2.55428371490913 3.57522821884753 3.57522821884753 3.3 3.59974593432374
0.42000014 0 2.14437865883193 2.54793330697222 3.56885520216165 3.56885520216165 3.3 3.59974593432374
0.435000145 0 2.13781609840918 2.54158289903532 3.56248218547577 3.56248218547577 3.3 3.59974593432374
0.45000015 0 2.13125353798642 2.53523249109841 3.55610916878989 3.55610916878989 3.3 3.59974593432374
0.465000155 0 2.12469097756367 2.52888208316151 3.54973615210401 3.54973615210401 3.3 3.59974593432374
0.48000016 0 2.11812841714092 2.52253167522461 3.54336313541813 3.54336313541813 3.3 3.59974593432374
0.495000165 0 2.11156585671816 2.5161812672877 3.53699011873225 3.53699011873225 3.3 3.59974593432374
0.51000017 0 0.680279562113443 1.08510712516883 2.1058933678644 2.1058933678644 3.3 3.15271073846659
0.525000175 0 0.680272603539009 1.08531231908024 2.10607595302684 2.10607595302684 3.3 3.15271073846659
0.54000018 0 0.680265644964574 1.08551751299166 2.10625853818928 2.10625853818928 3.3 3.15271073846659
0.555000185 0 0.68025868639014 1.08572270690307 2.10644112335172 2.10644112335172 3.3 3.15271073846659
0.57000019 0 0.680251727815706 1.08592790081449 2.10662370851416 2.10662370851416 3.3 3.15271073846659
0.585000195 0 0.680244769241272 1.0861330947259 2.1068062936766 2.1068062936766 3.3 3.15271073846659
0.6000002 0 0.680237810666838 1.08633828863732 2.10698887883904 2.10698887883904 3.3 3.12291980839274
0.615000205 0 0.680230852092404 1.08654348254873 2.10717146400148 2.10717146400148 3.3 3.12291980839274
0.63000021 0 0.68022389351797 1.08674867646015 2.10735404916392 2.10735404916392 3.3 3.12291980839274
0.645000215 0 0.680216934943536 1.08695387037156 2.10753663432636 2.10753663432636 3.3 3.12291980839274
0.66000022 0 0.680209976369102 1.08715906428297 2.1077192194888 2.1077192194888 3.3 3.12291980839274
0.675000225 0 0.680203017794668 1.08736425819439 2.10790180465124 2.10790180465124 3.3 3.12291980839274
0.69000023 0 0.680196059220234 1.0875694521058 2.10808438981368 2.10808438981368 3.3 3.12291980839274
0.705000235 0 0.6801891006458 1.08777464601722 2.10826697497612 2.10826697497612 3.3 3.14914365218497
0.72000024 0 0.680182142071366 1.08797983992863 2.10844956013856 2.10844956013856 3.3 3.14914365218497
0.735000245 0 0.680175183496932 1.08818503384005 2.10863214530101 2.10863214530101 3.3 3.14914365218497
0.75000025 0 0.680168224922498 1.08839022775146 2.10881473046345 2.10881473046345 3.3 3.14914365218497
0.765000255 0 0.680161266348064 1.08859542166288 2.10899731562588 2.10899731562588 3.3 3.14914365218497
0.78000026 0 0.68015430777363 1.08880061557429 2.10917990078832 2.10917990078832 3.3 3.14914365218497
0.795000265 0 0.680147349199196 1.08900580948571 2.10936248595076 2.10936248595076 3.3 3.14914365218497
0.81000027 0 0.680140390624762 1.08921100339712 2.1095450711132 2.1095450711132 3.3 3.3
0.825000275 0 0.680133432050328 1.08941619730853 2.10972765627564 2.10972765627564 3.3 3.3
0.84000028 0 0.680126473475894 1.08962139121995 2.10991024143808 2.10991024143808 3.3 3.3
0.855000285 0 0.68011951490146 1.08982658513136 2.11009282660053 2.11009282660053 3.3 3.3
0.87000029 0 0.680112556327026 1.09003177904278 2.11027541176297 2.11027541176297 3.3 3.3
0.885000295 0 0.680105597752592 1.09023697295419 2.11045799692541 2.11045799692541 3.3 3.3
0.9000003 0 0.680098639178158 2.48098269042231 3.50118110564455 3.50118110564455 3.3 3.59995900954385
0.915000305 0 0.680091680603724 2.54112049077223 3.5612962972455 3.5612962972455 3.3 3.59995900954385
0.93000031 0 0.68008472202929 2.54894496521518 3.56909816293947 3.56909816293947 3.3 3.59995900954385
0.945000315 0 0.680077763454856 2.55676943965813 3.57690002863345 3.57690002863345 3.3 3.59995900954385
0.96000032 0 0.680070804880422 2.56459391410108 3.58470189432742 3.58470189432742 3.3 3.59995900954385
0.975000325 0 0.680063846305988 2.57241838854403 3.5925037600214 3.5925037600214 3.3 3.59995900954385
0.99000033 0 0.680056887731554 2.58024286298698 3.60030562571537 3.60030562571537 3.3 3.59995900954385
1.005000335 0 1.22816240809845 3.13617981637126 3.32196621266457 3.32196621266457 3.3 3.57310110195305
1.02000034 0 1.25597864505416 3.17182748634435 3.34679024667336 3.34679024667336 3.3 3.57310110195305
1.035000345 0 1.25698797702126 3.18066825132884 3.35613885828269 3.35613885828269 3.3 3.57310110195305
1.05000035 0 1.25799730898836 3.18950901631332 3.36548746989203 3.36548746989203 3.3 3.57310110195305
1.065000355 0 1.25900664095546 3.1983497812978 3.37483608150137 3.37483608150137 3.3 3.57310110195305
1.08000036 0 1.26001597292256 3.20719054628229 3.38418469311071 3.38418469311071 3.3 3.57310110195305
1.095000365 0 1.26102530488966 3.21603131126677 3.39353330472005 3.39353330472005 3.3 3.57310110195305
1.11000037 0 1.26203463685676 3.22487207625126 3.40288191632939 3.40288191632939 3.3 3.52483598545899
1.125000375 0 1.26304396882386 3.23371284123574 3.41223052793872 3.41223052793872 3.3 3.52483598545899
1.14000038 0 1.26405330079096 3.24255360622022 3.42157913954806 3.42157913954806 3.3 3.52483598545899
1.155000385 0 1.26506263275806 3.25139437120471 3.4309277511574 3.4309277511574 3.3 3.52483598545899
1.17000039 0 1.26607196472516 3.26023513618919 3.44027636276674 3.44027636276674 3.3 3.52483598545899
1.185000395 0 1.26708129669226 3.26907590117368 3.44962497437608 3.44962497437608 3.3 3.52483598545899
1.2000004 0 1.26809062865936 3.27791666615816 3.45897358598542 3.45897358598542 3.3 3.56239190644547
1.215000405 0 1.26909996062646 3.28675743114265 3.46832219759476 3.46832219759476 3.3 3.56239190644547
1.23000041 0 1.27010929259356 3.29559819612713 3.47767080920409 3.47767080920409 3.3 3.56239190644547
1.245000415 0 1.27111862456066 3.30443896111161 3.48701942081343 3.48701942081343 3.3 3.56239190644547
1.26000042 0 1.27212795652776 3.3132797260961 3.49636803242277 3.49636803242277 3.3 3.56239190644547
1.275000425 0 1.27313728849486 3.32212049108058 3.50571664403211 3.50571664403211 3.3 3.56239190644547
1.29000043 0 1.27414662046196 3.33096125606507 3.51506525564145 3.51506525564145 3.3 3.56239190644547
1.305000435 0 1.27515595242906 3.33980202104955 3.52441386725079 3.52441386725079 3.3 3.59896149498776
1.32000044 0 1.27616528439616 3.34864278603403 3.53376247886013 3.53376247886013 3.3 3.59896149498776
1.335000445 0 1.27717461636326 3.35748355101852 3.54311109046946 3.54311109046946 3.3 3.59896149498776
1.35000045 0 1.27818394833036 3.366324316003 3.5524597020788 3.5524597020788 3.3 3.59896149498776
1.365000455 0 1.27919328029746 3.37516508098749 3.56180831368814 3.56180831368814 3.3 3.59896149498776
1.38000046 0 1.28020261226456 3.38400584597197 3.57115692529748 3.57115692529748 3.3 3.59896149498776
1.395000465 0 1.28121194423166 2.62727960320348 2.81493852915384 2.81493852915384 3.3 3.59896149498776
1.41000047 0 1.28222127619877 1.74540440655099 1.93357117912621 1.93357117912621 3.3 3.08276896449751
1.425000475 0 1.28323060816587 1.74636942083674 1.93504404003681 1.93504404003681 3.3 3.08276896449751
1.44000048 0 1.28423994013297 1.74733443512249 1.93651690094742 1.93651690094742 3.3 3.08276896449751
1.455000485 0 1.28524927210007 1.74829944940825 1.93798976185803 1.93798976185803 3.3 3.08276896449751
1.47000049 0 1.28625860406717 1.749264463694 1.93946262276864 1.93946262276864 3.3 3.08276896449751
1.485000495 0 1.28726793603427 1.75022947797975 1.94093548367924 1.94093548367924 3.3 3.08276896449751
1.5000005 0 1.06157170905266 1.52448893331679 2.15308152992335 2.15308152992335 3.3 3.12098339541404
1.515000505 0 0.786450970336706 1.2493238769195 2.33639395814826 2.33639395814826 3.3 3.12098339541404
1.53000051 0 0.78312760694092 1.24595619584236 2.32827540942253 2.32827540942253 3.3 3.12098339541404
1.545000515 0 0.779804243545133 1.24258851476523 2.3201568606968 2.3201568606968 3.3 3.12098339541404
1.56000052 0 0.776480880149347 1.23922083368809 2.31203831197107 2.31203831197107 3.3 3.12098339541404
1.575000525 0 0.77315751675356 1.23585315261096 2.30391976324534 2.30391976324534 3.3 3.12098339541404
1.59000053 0 0.769834153357774 1.23248547153383 2.29580121451961 2.29580121451961 3.3 3.12098339541404
1.605000535 0 0.766510789961987 1.22911779045669 2.28768266579388 2.28768266579388 3.3 3.12372688722909
1.62000054 0 0.763187426566201 1.22575010937956 2.27956411706815 2.27956411706815 3.3 3.12372688722909
1.635000545 0 0.759864063170414 1.22238242830242 2.27144556834241 2.27144556834241 3.3 3.12372688722909
1.65000055 0 0.756540699774628 1.21901474722529 2.26332701961668 2.26332701961668 3.3 3.12372688722909
1.665000555 0 0.753217336378841 1.21564706614815 2.25520847089095 2.25520847089095 3.3 3.12372688722909
1.68000056 0 0.749893972983055 1.21227938507102 2.24708992216522 2.24708992216522 3.3 3.12372688722909
1.695000565 0 0.746570609587269 1.20891170399389 2.23897137343949 2.23897137343949 3.3 3.12372688722909
1.71000057 0 0.743247246191482 1.20554402291675 2.23085282471376 2.23085282471376 3.3 3.26611148203311
1.725000575 0 0.739923882795696 1.20217634183962 2.22273427598803 2.22273427598803 3.3 3.26611148203311
1.74000058 0 0.736600519399909 1.19880866076248 2.2146157272623 2.2146157272623 3.3 3.26611148203311
1.755000585 0 0.733277156004123 1.19544097968535 2.20649717853657 2.20649717853657 3.3 3.26611148203311
1.77000059 0 0.729953792608336 1.19207329860822 2.19837862981084 2.19837862981084 3.3 3.26611148203311
1.785000595 0 0.72663042921255 1.18870561753108 2.19026008108511 2.19026008108511 3.3 3.26611148203311
1.8000006 0 0.723307065816763 1.18533793645395 2.18214153235938 2.18214153235938 3.3 3.26626510347253
1.815000605 0 0.719983702420977 1.18197025537681 2.17402298363365 2.17402298363365 3.3 3.26626510347253
1.83000061 0 0.71666033902519 1.17860257429968 2.16590443490792 2.16590443490792 3.3 3.26626510347253
1.845000615 0 0.713336975629404 1.17523489322254 2.15778588618219 2.15778588618219 3.3 3.26626510347253
1.86000062 0 0.710013612233618 1.17186721214541 2.14966733745646 2.14966733745646 3.3 3.26626510347253
1.875000625 0 0.706690248837831 1.16849953106828 2.14154878873073 2.14154878873073 3.3 3.26626510347253
1.89000063 0 0.703366885442045 1.16513184999114 2.133430240005 2.133430240005 3.3 3.26626510347253
1.905000635 0 0.700043522046258 0.700043522046258 1.66359104441152 1.66359104441152 3.3 3.02353782245824
1.92000064 0 0.696720158650472 0.696720158650472 1.65551681336714 1.65551681336714 3.3 3.02353782245824
1.935000645 0 0.693396795254685 0.693396795254685 1.64744258232276 1.64744258232276 3.3 3.02353782245824
1.95000065 0 0.690073431858899 0.690073431858899 1.63936835127837 1.63936835127837 3.3 3.02353782245824
1.965000655 0 0.686750068463112 0.686750068463112 1.63129412023399 1.63129412023399 3.3 3.02353782245824
1.98000066 0 0.683426705067326 0.683426705067326 1.62321988918961 1.62321988918961 3.3 3.02353782245824
1.995000665 0 0.68010334167154 0.68010334167154 1.61514565814523 1.61514565814523 3.3 3.02353782245824
2.01000067 0 0.170000658791946 0.170000658791946 0.765001301952966 3.18585938879299 3.3 3.61742603419212
2.025000675 0 0.170002835246849 0.170002835246849 0.765005466499932 3.19008313401758 3.3 3.61742603419212
2.04000068 0 0.170005011701752 0.170005011701752 0.765009631046898 3.19430687924218 3.3 3.61742603419212
2.055000685 0 0.170007188156656 0.170007188156656 0.765013795593864 3.19853062446678 3.3 3.61742603419212
2.07000069 0 0.170009364611559 0.170009364611559 0.765017960140831 3.20275436969138 3.3 3.61742603419212
2.085000695 0 0.170011541066463 0.170011541066463 0.765022124687797 3.20697811491597 3.3 3.61742603419212
2.1000007 0 0.170013717521366 0.170013717521366 0.765026289234763 3.21120186014057 3.3 3.32889871449803
2.115000705 0 0.17001589397627 0.17001589397627 0.765030453781729 3.21542560536517 3.3 3.32889871449803
2.13000071 0 0.170018070431173 0.170018070431173 0.765034618328695 3.21964935058977 3.3 3.32889871449803
2.145000715 0 0.170020246886077 0.170020246886077 0.765038782875662 3.22387309581437 3.3 3.32889871449803
2.16000072 0 0.17002242334098 0.17002242334098 0.765042947422628 3.22809684103896 3.3 3.32889871449803
2.175000725 0 0.170024599795884 0.170024599795884 0.765047111969594 3.23232058626356 3.3 3.32889871449803
2.19000073 0 0.170026776250787 0.170026776250787 0.76505127651656 3.23654433148816 3.3 3.32889871449803
2.205000735 0 0.170028952705691 0.170028952705691 0.765055441063526 3.24076807671276 3.3 3.34213891832964
2.22000074 0 0.170031129160594 0.170031129160594 0.765059605610493 3.24499182193736 3.3 3.34213891832964
2.235000745 0 0.170033305615498 0.170033305615498 0.765063770157459 3.24921556716195 3.3 3.34213891832964
2.25000075 0 0.170035482070401 0.170035482070401 0.765067934704425 3.25343931238655 3.3 3.34213891832964
2.265000755 0 0.170037658525305 0.170037658525305 0.765072099251391 3.25766305761115 3.3 3.34213891832964
2.28000076 0 0.170039834980208 0.170039834980208 0.765076263798357 3.26188680283575 3.3 3.34213891832964
2.295000765 0 0.170042011435112 0.170042011435112 0.765080428345324 3.26611054806034 3.3 3.34213891832964
2.31000077 0 0.170044187890015 0.170044187890015 0.76508459289229 3.27033429328494 3.3 3.35540387211241
2.325000775 0 0.170046364344919 0.170046364344919 0.765088757439256 3.27455803850954 3.3 3.35540387211241
2.34000078 0 0.170048540799822 0.170048540799822 0.765092921986222 3.27878178373414 3.3 3.35540387211241
2.355000785 0 0.170050717254726 0.170050717254726 0.765097086533188 3.28300552895874 3.3 3.35540387211241
2.37000079 0 0.170052893709629 0.170052893709629 0.765101251080154 3.28722927418333 3.3 3.35540387211241
2.385000795 0 0.170055070164533 0.170055070164533 0.765105415627121 3.29145301940793 3.3 3.35540387211241
2.4000008 0 0.170057246619436 0.170057246619436 0.765109580174087 3.29567676463253 3.3 3.36870058149803
2.415000805 0 0.17005942307434 0.17005942307434 0.765113744721053 3.29990050985713 3.3 3.36870058149803
2.43000081 0 0.170061599529243 0.170061599529243 0.765117909268019 3.30412425508172 3.3 3.36870058149803
2.445000815 0 0.170063775984147 0.170063775984147 0.765122073814986 3.30834800030632 3.3 3.36870058149803
2.46000082 0 0.17006595243905 0.17006595243905 0.765126238361952 3.31257174553092 3.3 3.36870058149803
2.475000825 0 0.170068128893954 0.170068128893954 0.765130402908918 3.31679549075552 3.3 3.36870058149803
2.49000083 0 0.170070305348857 0.170070305348857 0.765134567455884 3.32101923598012 3.3 3.36870058149803
2.505000835 0 0.17007248180376 0.17007248180376 0.76513873200285 3.32524298120471 3.3 3.38203540210502
2.52000084 0 0.170074658258664 0.170074658258664 0.765142896549816 3.32946672642931 3.3 3.38203540210502
2.535000845 0 0.170076834713567 0.170076834713567 0.765147061096783 3.33369047165391 3.3 3.38203540210502
2.55000085 0 0.170079011168471 0.170079011168471 0.765151225643749 3.33791421687851 3.3 3.38203540210502
2.565000855 0 0.170081187623374 0.170081187623374 0.765155390190715 3.3421379621031 3.3 3.38203540210502
2.58000086 0 0.170083364078278 0.170083364078278 0.765159554737681 3.3463617073277 3.3 3.38203540210502
2.595000865 0 0.170085540533181 0.170085540533181 0.765163719284648 3.3505854525523 3.3 3.38203540210502
2.61000087 0 0.170087716988085 0.170087716988085 0.765167883831614 3.3548091977769 3.3 3.39541517723108
2.625000875 0 0.170089893442988 0.170089893442988 0.76517204837858 3.3590329430015 3.3 3.39541517723108
2.64000088 0 0.170092069897892 0.170092069897892 0.765176212925546 3.36325668822609 3.3 3.39541517723108
2.655000885 0 0.170094246352795 0.170094246352795 0.765180377472512 3.36748043345069 3.3 3.39541517723108
2.67000089 0 0.170096422807699 0.170096422807699 0.765184542019478 3.37170417867529 3.3 3.39541517723108
2.685000895 0 0.170098599262602 0.170098599262602 0.765188706566445 3.37592792389989 3.3 3.39541517723108
2.7000009 0 0.170100775717506 0.170100775717506 0.765192871113411 3.38015166912449 3.3 3.40884919571048
2.715000905 0 0.170102952172409 0.170102952172409 0.765197035660377 3.38437541434908 3.3 3.40884919571048
2.73000091 0 0.170105128627313 0.170105128627313 0.765201200207343 3.38859915957368 3.3 3.40884919571048
2.745000915 0 0.170107305082216 0.170107305082216 0.76520536475431 3.39282290479828 3.3 3.40884919571048
2.76000092 0 0.17010948153712 0.17010948153712 0.765209529301276 3.39704665002288 3.3 3.40884919571048
2.775000925 0 0.170111657992023 0.170111657992023 0.765213693848242 3.40127039524748 3.3 3.40884919571048
2.79000093 0 0.170113834446927 0.170113834446927 0.765217858395208 3.40549414047207 3.3 3.40884919571048
2.805000935 0 0.17011601090183 0.17011601090183 0.765222022942174 3.40971788569667 3.3 3.4223544522815
2.82000094 0 0.170118187356734 0.170118187356734 0.765226187489141 3.41394163092127 3.3 3.4223544522815
2.835000945 0 0.170120363811637 0.170120363811637 0.765230352036107 3.41816537614587 3.3 3.4223544522815
2.85000095 0 0.170122540266541 0.170122540266541 0.765234516583073 3.42238912137046 3.3 3.4223544522815
2.865000955 0 0.170124716721444 0.170124716721444 0.765238681130039 3.42661286659506 3.3 3.4223544522815
2.88000096 0 0.170126893176348 0.170126893176348 0.765242845677005 3.43083661181966 3.3 3.4223544522815
2.895000965 0 0.170129069631251 0.170129069631251 0.765247010223971 3.43506035704426 3.3 3.4223544522815
2.91000097 0 0.170131246086155 0.170131246086155 0.765251174770938 3.43928410226886 3.3 3.43603023785208
2.925000975 0 0.170133422541058 0.170133422541058 0.765255339317904 3.44350784749345 3.3 3.43603023785208
2.94000098 0 0.170135598995962 0.170135598995962 0.76525950386487 3.44773159271805 3.3 3.43603023785208
2.955000985 0 0.170137775450865 0.170137775450865 0.765263668411836 3.45195533794265 3.3 3.43603023785208
2.97000099 0 0.170139951905768 0.170139951905768 0.765267832958803 3.45617908316725 3.3 3.43603023785208
2.985000995 0 0.170142128360672 0.170142128360672 0.765271997505769 3.46040282839185 3.3 3.43603023785208
3.000001 0 0.0930027606737943 0.0930027606737943 0.398500710172611 3.09785112173632 3.3 3.26600528245643
3.015001005 0 0 0 0 2.70356999224134 3.3 3.26600528245643
3.03000101 0 0 0 0 2.70778957291897 3.3 3.26600528245643
3.045001015 0 0 0 0 2.7120091535966 3.3 3.26600528245643
3.06000102 0 0 0 0 2.71622873427423 3.3 3.26600528245643
3.075001025 0 0 0 0 2.72044831495187 3.3 3.26600528245643
3.09000103 0 0 0 0 2.7246678956295 3.3 3.26600528245643
3.105001035 0 0 0 0 2.72888747630713 3.3 3.07849768161922
3.12000104 0 0 0 0 2.73310705698476 3.3 3.07849768161922
3.135001045 0 0 0 0 2.73732663766239 3.3 3.07849768161922
3.15000105 0 0 0 0 2.74154621834002 3.3 3.07849768161922
3.165001055 0 0 0 0 2.74576579901766 3.3 3.07849768161922
3.18000106 0 0 0 0 2.74998537969529 3.3 3.07849768161922
3.195001065 0 0 0 0 2.75420496037292 3.3 3.07849768161922
3.21000107 0 0 0 0 2.75842454105055 3.3 3.10322272165185
3.225001075 0 0 0 0 2.76264412172818 3.3 3.10322272165185
3.24000108 0 0 0 0 2.76686370240581 3.3 3.10322272165185
3.255001085 0 0 0 0 2.77108328308345 3.3 3.10322272165185
3.27000109 0 0 0 0 2.77530286376108 3.3 3.10322272165185
3.285001095 0 0 0 0 2.77952244443871 3.3 3.10322272165185
3.3000011 0 0 0 0 2.78374202511634 3.3 3.37066208928852
3.315001105 0 0 0 0 2.78796160579397 3.3 3.37066208928852
3.33000111 0 0 0 0 2.7921811864716 3.3 3.37066208928852
3.345001115 0 0 0 0 2.79640076714924 3.3 3.37066208928852
3.36000112 0 0 0 0 2.80062034782687 3.3 3.37066208928852
3.375001125 0 0 0 0 2.8048399285045 3.3 3.37066208928852
3.39000113 0 0 0 0 2.80905950918213 3.3 3.37066208928852
3.405001135 0 0 0 0 2.81327908985976 3.3 3.146996112545
3.42000114 0 0 0 0 2.81749867053739 3.3 3.146996112545
3.435001145 0 0 0 0 2.82171825121503 3.3 3.146996112545
3.45000115 0 0 0 0 2.82593783189266 3.3 3.146996112545
3.465001155 0 0 0 0 2.83015741257029 3.3 3.146996112545
3.48000116 0 0 0 0 2.83437699324792 3.3 3.146996112545
3.495001165 0 0 0 0 2.22239007459382 3.3 3.146996112545
3.51000117 0 0 0 0 0.177167765703448 3.3 3.12818885927575
3.525001175 0 0 0 0 0.177320783789645 3.3 3.12818885927575
3.54000118 0 0 0 0 0.177473801875842 3.3 3.12818885927575
3.555001185 0 0 0 0 0.177626819962039 3.3 3.12818885927575
3.57000119 0 0 0 0 0.177779838048236 3.3 3.12818885927575
3.585001195 0 0 0 0 0.177932856134433 3.3 3.12818885927575
3.6000012 0 0 0 0 0.17808587422063 3.3 3.12634692609182
3.615001205 0 0 0 0 0.178238892306827 3.3 3.12634692609182
3.63000121 0 0 0 0 0.178391910393024 3.3 3.12634692609182
3.645001215 0 0 0 0 0.178544928479222 3.3 3.12634692609182
3.66000122 0 0 0 0 0.178697946565419 3.3 3.12634692609182
3.675001225 0 0 0 0 0.178850964651616 3.3 3.12634692609182
3.69000123 0 0 0 0 0.179003982737813 3.3 3.12634692609182
3.705001235 0 0 0 0 0.17915700082401 3.3 3.15534371666847
3.72000124 0 0 0 0 0.179310018910207 3.3 3.15534371666847
3.735001245 0 0 0 0 0.179463036996404 3.3 3.15534371666847
3.75000125 0 0 0 0 0.179616055082601 3.3 3.15534371666847
3.765001255 0 0 0 0 0.179769073168798 3.3 3.15534371666847
3.78000126 0 0 0 0 0.179922091254995 3.3 3.15534371666847
3.795001265 0 0 0 0 0.180075109341192 3.3 3.15534371666847
3.81000127 0 0 0 0 0.180228127427389 3.3 3.18272940806499
3.825001275 0 0 0 0 0.180381145513586 3.3 3.18272940806499
3.84000128 0 0 0 0 0.180534163599783 3.3 3.18272940806499
3.855001285 0 0 0 0 0.180687181685981 3.3 3.18272940806499
3.87000129 0 0 0 0 0.180840199772178 3.3 3.18272940806499
3.885001295 0 0 0 0 0.180993217858375 3.3 3.18272940806499
3.9000013 0 0 0 0 0.181146235944572 3.3 3.19975581575206
3.915001305 0 0 0 0 0.181299254030769 3.3 3.19975581575206
3.93000131 0 0 0 0 0.181452272116966 3.3 3.19975581575206
3.945001315 0 0 0 0 0.181605290203163 3.3 3.19975581575206
3.96000132 0 0 0 0 0.18175830828936 3.3 3.19975581575206
3.975001325 0 0 0 0 0.181911326375557 3.3 3.19975581575206
3.99000133 0 0 0 0 0.182064344461754 3.3 3.19975581575206


==> data/case/grid_global.dat <==
t y
0 0
0.1 0
0.2 0
0.3 0
0.4 0
0.5 0
0.6 0
0.7 0
0.8 0
0.9 0
1 0
1.1 0
1.2 0
1.3 0
1.4 0
1.5 0
1.6 0
1.7 0
1.8 0
1.9 0
2 0
2.1 0
2.2 0
2.3 0
2.4 0
2.5 0
2.6 0
2.7 0
2.8 0
2.9 0
3 0
3.1 0
3.2 0
3.3 0
3.4 0
3.5 0


==> data/case/grid_local1.dat <==
t y
0 2.4
0.495 2.4
0.505 0.8
0.995 0.8
1.005 1.3
1.495 1.3
1.505 0.8
1.995 0.8
2.005 0.2
2.995 0.2
3.005 -8.32667268468867e-17


==> data/case/grid_local2.dat <==
t y
0 0.5
0.495 0.5
0.505 2.3
0.995 2.3
1.005 0.5
1.495 0.5
1.505 -1.11022302462516e-16


==> data/case/grid_local3.dat <==
t y
0 1.2
0.995 1.2
1.005 0.2
1.495 0.2
1.505 1.1
1.995 1.1
2.005 0.7
2.995 0.7
3.005 5.55111512312578e-17


==> data/case/grid_local4.dat <==
t y
1.9 3
3.395 3
3.405 0.2
3.895 0.2
3.905 8.32667268468867e-17


==> data/case/load1.dat <==
t u
0 2.3251108532825
0.00601202404809619 2.32344603447029
0.0120240480961924 2.35335788297749
0.0180360721442886 2.37379275687586
0.0240480961923848 2.33195221806693
0.030060120240481 2.34903160865792
0.0360721442885772 2.38141645339802
0.0420841683366733 2.33845877304732
0.0480961923847695 2.36504357510576
0.0541082164328657 2.38961637698181
0.0601202404809619 2.38894353524244
0.0661322645290581 2.32464651360752
0.0721442885771543 2.34213014669754
0.0781563126252505 2.35278911247994
0.0841683366733467 2.35912403290021
0.0901803607214429 2.34394814112796
0.0961923847695391 2.39516865929949
0.102204408817635 2.34606991808194
0.108216432865731 2.32445677490835
0.114228456913828 2.39086026633001
0.120240480961924 2.36371962176838
0.12625250501002 2.39461036927458
0.132264529058116 2.3501264788688
0.138276553106212 2.39000952879557
0.144288577154309 2.37459430698987
0.150300601202405 2.3682437474018
0.156312625250501 2.37951041906011
0.162324649298597 2.32434802547264
0.168336673346693 2.37903799953029
0.17434869739479 2.38574725702036
0.180360721442886 2.39612865731997
0.186372745490982 2.38083571449649
0.192384769539078 2.38412781761021
0.198396793587174 2.37327326928121
0.204408817635271 2.35557527202708
0.210420841683367 2.37842211534594
0.216432865731463 2.3411597832126
0.222444889779559 2.33038187463175
0.228456913827655 2.354386099814
0.234468937875752 2.34555076351922
0.240480961923848 2.34797053081413
0.246492985971944 2.39313912899739
0.25250501002004 2.32162756066314
0.258517034068136 2.3334293458079
0.264529058116232 2.39544534823593
0.270541082164329 2.39097229681567
0.276553106212425 2.34600163487618
0.282565130260521 2.32371969426999
0.288577154308617 2.3216371925347
0.294589178356713 2.32121643709505
0.30060120240481 2.39106558650027
0.306613226452906 2.36702318338862
0.312625250501002 2.32224383789874
0.318637274549098 2.37505984106623
0.324649298597194 2.36446927337588
0.330661322645291 2.32083655870911
0.336673346693387 2.39583638011411
0.342685370741483 2.35819771929769
0.348697394789579 2.38320784935795
0.354709418837675 2.35463902485
0.360721442885772 2.3827182611148
0.366733466933868 2.37071536488618
0.372745490981964 2.35975497276911
0.37875751503006 2.36166910549929
0.384769539078156 2.34776681193813
0.390781563126253 2.35803654993673
0.396793587174349 2.38093880093382
0.402805611222445 2.32277697990193
0.408817635270541 2.33383270473329
0.414829659318637 2.33549416272433
0.420841683366733 2.39889920389963
0.42685370741483 2.37084977960678
0.432865731462926 2.32183788193799
0.438877755511022 2.35025284096469
0.444889779559118 2.3405263578148
0.450901803607214 2.33575601823236
0.456913827655311 2.34125017310275
0.462925851703407 2.38123475019951
0.468937875751503 2.34737951260638
0.474949899799599 2.39104579987772
0.480961923847695 2.36931158172075
0.486973947895792 2.39888103191015
0.492985971943888 2.35517633487978
0.498997995991984 2.35168580347658
0.50501002004008 0.763548497513117
0.511022044088176 0.769393272077655
0.517034068136273 0.765298415510856
0.523046092184369 0.778456646500889
0.529058116232465 0.720019861073766
0.535070140280561 0.72274723143464
0.541082164328657 0.756348069201156
0.547094188376753 0.738944683514787
0.55310621242485 0.749319093830883
0.559118236472946 0.732685126060396
0.565130260521042 0.737530435351321
0.571142284569138 0.797624337414554
0.577154308617234 0.743489758013473
0.583166332665331 0.780089559828349
0.589178356713427 0.789394119965478
0.595190380761523 0.760894231730409
0.601202404809619 0.790458439734833
0.607214428857715 0.771126912286822
0.613226452905812 0.777414058070699
0.619238476953908 0.756338163565411
0.625250501002004 0.741690138057426
0.6312625250501 0.781439422897106
0.637274549098196 0.72646602853159
0.643286573146293 0.788763225457662
0.649298597194389 0.726115878591117
0.655310621242485 0.745939703604985
0.661322645290581 0.781317697759896
0.667334669338677 0.743002748959609
0.673346693386774 0.762076949080043
0.67935871743487 0.760765269365499
0.685370741482966 0.730432203620697
0.691382765531062 0.73273994435983
0.697394789579158 0.797242504576379
0.703406813627255 0.784810041878611
0.709418837675351 0.722850769221503
0.715430861723447 0.762775691740955
0.721442885771543 0.727537790438313
0.727454909819639 0.789772964349446
0.733466933867735 0.792000075567136
0.739478957915832 0.747610462529574
0.745490981963928 0.720534483915684
0.751503006012024 0.772612184520449
0.75751503006012 0.723788883794879
0.763527054108216 0.739129722105501
0.769539078156313 0.74008702051777
0.775551102204409 0.76419934570842
0.781563126252505 0.737573570702185
0.787575150300601 0.782167832555083
0.793587174348697 0.753191621342372
0.799599198396794 0.747156709620242
0.80561122244489 0.744840866517107
0.811623246492986 0.758982337775621
0.817635270541082 0.779489583270331
0.823647294589178 0.798233881447636
0.829659318637275 0.746543453138611
0.835671342685371 0.726147873273267
0.841683366733467 0.788707178502374
0.847695390781563 0.73722426560707
0.853707414829659 0.798242951446246
0.859719438877755 0.765859522624024
0.865731462925852 0.740221892153166
0.871743486973948 0.749144774557097
0.877755511022044 0.797387074321573
0.88376753507014 0.786293210044357
0.889779559118236 0.728499249224439
0.895791583166333 0.737465600170564
0.901803607214429 0.760155446410987
0.907815631262525 0.774425487045578
0.913827655310621 0.724789020959233
0.919839679358717 0.778766102708716
0.925851703406814 0.766569239903516
0.93186372745491 0.762249673055594
0.937875751503006 0.721239954935598
0.943887775551102 0.725530537075556
0.949899799599198 0.784669857883035
0.955911823647295 0.793042705536189
0.961923847695391 0.796431755580842
0.967935871743487 0.780556393693993
0.973947895791583 0.774329279893238
0.979959919839679 0.78304164332703
0.985971943887776 0.759463215010327
0.991983967935872 0.751273171255303
0.997995991983968 0.795891342120025
1.00400801603206 1.23997546178419
1.01002004008016 1.25901494920696
1.01603206412826 1.27404655892775
1.02204408817635 1.24449075068783
1.02805611222445 1.29027865649254
1.03406813627255 1.24460611331883
1.04008016032064 1.25169951887564
1.04609218436874 1.23513487942716
1.05210420841683 1.26195753066747
1.05811623246493 1.29523162692355
1.06412825651303 1.28807146187747
1.07014028056112 1.22921629681232
1.07615230460922 1.28804202736988
1.08216432865731 1.22722718959681
1.08817635270541 1.26531176807255
1.09418837675351 1.27416225076537
1.1002004008016 1.26430419452494
1.1062124248497 1.23110412133746
1.1122244488978 1.2562261019076
1.11823647294589 1.27551618453238
1.12424849699399 1.29435502957919
1.13026052104208 1.22308767594537
1.13627254509018 1.23350356509914
1.14228456913828 1.27232482216465
1.14829659318637 1.25196122140588
1.15430861723447 1.23561661873114
1.16032064128257 1.23254052535525
1.16633266533066 1.29695304069025
1.17234468937876 1.29157425087593
1.17835671342685 1.22008569590162
1.18436873747495 1.29213100522563
1.19038076152305 1.22395696717665
1.19639278557114 1.22044321829448
1.20240480961924 1.28700569951846
1.20841683366733 1.23859202799411
1.21442885771543 1.27930744979397
1.22044088176353 1.24159521570674
1.22645290581162 1.22546288765531
1.23246492985972 1.27324248376463
1.23847695390782 1.27565762184154
1.24448897795591 1.25335512697427
1.25050100200401 1.23188720146451
1.2565130260521 1.2315337435938
1.2625250501002 1.28121714139988
1.2685370741483 1.27259189967097
1.27454909819639 1.25723532802416
1.28056112224449 1.27520865387879
1.28657314629259 1.24205839080946
1.29258517034068 1.24048438713225
1.29859719438878 1.23797744250673
1.30460921843687 1.23461885317518
1.31062124248497 1.28563936387204
1.31663326653307 1.24062396420438
1.32264529058116 1.25643609952929
1.32865731462926 1.22679831585789
1.33466933867735 1.25657349383519
1.34068136272545 1.28927870638871
1.34669338677355 1.23571596976208
1.35270541082164 1.28544057573503
1.35871743486974 1.28077930091098
1.36472945891784 1.27819409593456
1.37074148296593 1.28657898069698
1.37675350701403 1.26638271019273
1.38276553106212 1.28445112271568
1.38877755511022 1.2221435146479
1.39478957915832 1.27729965040063
1.40080160320641 1.26068933078349
1.40681362725451 1.25434598054838
1.41282565130261 1.27664786081522
1.4188376753507 1.27195331422199
1.4248496993988 1.26545982900316
1.43086172344689 1.27646784977035
1.43687374749499 1.26543123381659
1.44288577154309 1.27185927182858
1.44889779559118 1.27272305112366
1.45490981963928 1.22181011803491
1.46092184368737 1.28062308572846
1.46693386773547 1.29062290298144
1.47294589178357 1.24173282586369
1.47895791583166 1.26854047713393
1.48496993987976 1.28238587325064
1.49098196392786 1.29325404271186
1.49699398797595 1.25184609016275
1.50300601202405 0.763802492610561
1.50901803607214 0.758930880849016
1.51503006012024 0.752477014604849
1.52104208416834 0.747545510990027
1.52705410821643 0.779780361521473
1.53306613226453 0.777650933337153
1.53907815631263 0.776135283549582
1.54509018036072 0.754496929071648
1.55110220440882 0.763158141438014
1.55711422845691 0.720537286306401
1.56312625250501 0.774980941497252
1.56913827655311 0.761341227200151
1.5751503006012 0.775906007195751
1.5811623246493 0.7802260246096
1.58717434869739 0.765347368179298
1.59318637274549 0.77238601899658
1.59919839679359 0.787430099696453
1.60521042084168 0.789842110924074
1.61122244488978 0.727896537159826
1.61723446893788 0.735679145405044
1.62324649298597 0.795576340951263
1.62925851703407 0.74376277365263
1.63527054108216 0.790054138849582
1.64128256513026 0.781147019795448
1.64729458917836 0.754747373387703
1.65330661322645 0.776038881432568
1.65931863727455 0.795287441410225
1.66533066132265 0.794641702817881
1.67134268537074 0.734617922744859
1.67735470941884 0.730402210547923
1.68336673346693 0.737790625151414
1.68937875751503 0.771710583528305
1.69539078156313 0.73442715238243
1.70140280561122 0.785206810730913
1.70741482965932 0.735826008341892
1.71342685370741 0.752719593623156
1.71943887775551 0.776913427748017
1.72545090180361 0.746392601854203
1.7314629258517 0.727427686365418
1.7374749498998 0.782004937098157
1.7434869739479 0.798945460900304
1.74949899799599 0.728210007605745
1.75551102204409 0.739622100957648
1.76152304609218 0.780656075661655
1.76753507014028 0.722003216220487
1.77354709418838 0.724676940450923
1.77955911823647 0.722711484003379
1.78557114228457 0.724463390794177
1.79158316633267 0.796570863015894
1.79759519038076 0.795415828461607
1.80360721442886 0.797698400313085
1.80961923847695 0.748799416408896
1.81563126252505 0.76674292982594
1.82164328657315 0.732878952606977
1.82765531062124 0.777267966186662
1.83366733466934 0.735406375182049
1.83967935871743 0.755583717533322
1.84569138276553 0.723380340504125
1.85170340681363 0.726754963232549
1.85771543086172 0.729095757124886
1.86372745490982 0.785339695112747
1.86973947895792 0.792406669874439
1.87575150300601 0.798695506152855
1.88176352705411 0.779273461538658
1.8877755511022 0.771241361434836
1.8937875751503 0.728367416086913
1.8997995991984 0.721985234844365
1.90581162324649 0.774565972058928
1.91182364729459 0.7771193679359
1.91783567134269 0.737239181662948
1.92384769539078 0.768263330803674
1.92985971943888 0.786250336193858
1.93587174348697 0.749489937253046
1.94188376753507 0.738752036983852
1.94789579158317 0.740807662932946
1.95390781563126 0.784830212271731
1.95991983967936 0.751349921824247
1.96593186372745 0.773650923849216
1.97194388777555 0.785448685132004
1.97795591182365 0.752496827793961
1.98396793587174 0.750954943162639
1.98997995991984 0.759573646606315
1.99599198396794 0.723025719138069
2.00200400801603 0.177365766754787
2.00801603206413 0.144536731813303
2.01402805611222 0.162598876113266
2.02004008016032 0.131370200769605
2.02605210420842 0.18954891357079
2.03206412825651 0.150963471626527
2.03807615230461 0.183710924383754
2.04408817635271 0.16549638461769
2.0501002004008 0.190484518017485
2.0561122244489 0.155385145496056
2.06212424849699 0.171522645384801
2.06813627254509 0.17992157545758
2.07414829659319 0.124322796816104
2.08016032064128 0.127979600865568
2.08617234468938 0.12788462345976
2.09218436873747 0.142950593906596
2.09819639278557 0.13299154990885
2.10420841683367 0.154965387134112
2.11022044088176 0.140936446108875
2.11623246492986 0.197934738757137
2.12224448897796 0.158848574536942
2.12825651302605 0.166498225674227
2.13426853707415 0.179874997765486
2.14028056112224 0.145199004294576
2.14629258517034 0.132373106528305
2.15230460921844 0.134859740863401
2.15831663326653 0.162339320044423
2.16432865731463 0.127584558662098
2.17034068136273 0.18907362384522
2.17635270541082 0.192531271913045
2.18236472945892 0.183764128450736
2.18837675350701 0.172988202632768
2.19438877755511 0.172154995692117
2.20040080160321 0.163212965429552
2.2064128256513 0.152879837096661
2.2124248496994 0.149859351310029
2.21843687374749 0.194228072212254
2.22444889779559 0.121731598635557
2.23046092184369 0.155762366130026
2.23647294589178 0.126493874786
2.24248496993988 0.143510550554181
2.24849699398798 0.151048827323462
2.25450901803607 0.168323734924275
2.26052104208417 0.19578743704179
2.26653306613226 0.137378993313842
2.27254509018036 0.188807433511864
2.27855711422846 0.126891738424894
2.28456913827655 0.126047163041088
2.29058116232465 0.170322018640502
2.29659318637275 0.151067902728
2.30260521042084 0.121452066569307
2.30861723446894 0.12602530402385
2.31462925851703 0.154221090320266
2.32064128256513 0.181205568092699
2.32665330661323 0.180316708275091
2.33266533066132 0.179771012465458
2.33867735470942 0.141217448385988
2.34468937875751 0.165072765549913
2.35070140280561 0.145108758697636
2.35671342685371 0.154181509829277
2.3627254509018 0.136546626034496
2.3687374749499 0.161197256759573
2.374749498998 0.195542692806078
2.38076152304609 0.154821482316021
2.38677354709419 0.173473378588727
2.39278557114228 0.155337789371628
2.39879759519038 0.197705777271929
2.40480961923848 0.160211103859861
2.41082164328657 0.186705220102546
2.41683366733467 0.183296559361982
2.42284569138277 0.164021786113588
2.42885771543086 0.148427899296549
2.43486973947896 0.180594826280267
2.44088176352705 0.121020230888608
2.44689378757515 0.13384858088548
2.45290581162325 0.192320137555552
2.45891783567134 0.125868878134126
2.46492985971944 0.142610270695573
2.47094188376753 0.186176957448409
2.47695390781563 0.164119700538021
2.48296593186373 0.139472235287629
2.48897795591182 0.127394133063568
2.49498997995992 0.120909020900633
2.50100200400802 0.176185295899845
2.50701402805611 0.167748303675108
2.51302605210421 0.177598252780777
2.5190380761523 0.140756855766539
2.5250501002004 0.192465181594051
2.5310621242485 0.184418050429795
2.53707414829659 0.165431021510541
2.54308617234469 0.173615267253673
2.54909819639279 0.162698254225843
2.55511022044088 0.174941468825072
2.56112224448898 0.175924442427494
2.56713426853707 0.150962733912943
2.57314629258517 0.16923877752766
2.57915831663327 0.149684274742964
2.58517034068136 0.188808671348184
2.59118236472946 0.130662138465941
2.59719438877756 0.129964273787749
2.60320641282565 0.174104409740929
2.60921843687375 0.148365818875156
2.61523046092184 0.143921761111682
2.62124248496994 0.131282689904044
2.62725450901804 0.135301066420008
2.63326653306613 0.165689992257744
2.63927855711423 0.186263806404486
2.64529058116232 0.173073788858376
2.65130260521042 0.123072676967191
2.65731462925852 0.155400477429069
2.66332665330661 0.173374143724664
2.66933867735471 0.197494629771449
2.67535070140281 0.171396945638986
2.6813627254509 0.129981676259136
2.687374749499 0.192134569835774
2.69338677354709 0.190769528576086
2.69939879759519 0.134366498931617
2.70541082164329 0.179891765970385
2.71142284569138 0.172362171783748
2.71743486973948 0.143763130381506
2.72344689378758 0.120438942061074
2.72945891783567 0.12578309580035
2.73547094188377 0.137194561077634
2.74148296593186 0.176321826483184
2.74749498997996 0.19455459077641
2.75350701402806 0.199262380845909
2.75951903807615 0.18269012856049
2.76553106212425 0.123166945866343
2.77154308617234 0.143560430813476
2.77755511022044 0.145319054165236
2.78356713426854 0.123128734677362
2.78957915831663 0.12426735854897
2.79559118236473 0.17807042450314
2.80160320641283 0.175663149068012
2.80761523046092 0.157461491155891
2.81362725450902 0.176508537263276
2.81963927855711 0.153736116050328
2.82565130260521 0.158273505360714
2.83166332665331 0.128316735020753
2.8376753507014 0.150997169855379
2.8436873747495 0.134216219344927
2.8496993987976 0.179650785967952
2.85571142284569 0.143045220900383
2.86172344689379 0.142432831174628
2.86773547094188 0.157426516612581
2.87374749498998 0.149740287783741
2.87975951903808 0.158292881856353
2.88577154308617 0.14832934960621
2.89178356713427 0.158349982442607
2.89779559118236 0.170862613757756
2.90380761523046 0.142727878825063
2.90981963927856 0.137265534901299
2.91583166332665 0.179583300835527
2.92184368737475 0.13473717354689
2.92785571142285 0.170379770059558
2.93386773547094 0.16472577085263
2.93987975951904 0.152827308722088
2.94589178356713 0.158265512318616
2.95190380761523 0.130885601551367
2.95791583166333 0.15586567071391
2.96392785571142 0.142715834042808
2.96993987975952 0.144802085646714
2.97595190380762 0.176815745044771
2.98196392785571 0.177189540813366
2.98797595190381 0.135345711599459
2.9939879759519 0.127365921049907
3 0


==> data/case/load2.dat <==
t u
0 0.479161919530737
0.0030060120240481 0.428221078050834
0.00601202404809619 0.469860022704826
0.00901803607214429 0.473102260453244
0.0120240480961924 0.463889882361968
0.0150300601202405 0.432779593339089
0.0180360721442886 0.49015182845692
0.0210420841683367 0.456557903836237
0.0240480961923848 0.470159021982286
0.0270541082164329 0.464160254025125
0.030060120240481 0.489644745622599
0.0330661322645291 0.431209703473602
0.0360721442885772 0.434368930950435
0.0390781563126252 0.471835716868158
0.0420841683366733 0.481689015654271
0.0450901803607214 0.437857299959383
0.0480961923847695 0.45241731284119
0.0511022044088176 0.488995715474938
0.0541082164328657 0.431768017524091
0.0571142284569138 0.481159401724665
0.0601202404809619 0.488301821392267
0.06312625250501 0.452810498158524
0.0661322645290581 0.45407905800421
0.0691382765531062 0.495098403010403
0.0721442885771543 0.452765919733391
0.0751503006012024 0.4803720144654
0.0781563126252505 0.472764405005224
0.0811623246492986 0.421221700844911
0.0841683366733467 0.426436767604874
0.0871743486973948 0.496978264998189
0.0901803607214429 0.43107605682326
0.093186372745491 0.439714492373143
0.0961923847695391 0.467585699598329
0.0991983967935872 0.472517929977802
0.102204408817635 0.486326626234232
0.105210420841683 0.468427279219006
0.108216432865731 0.448666706377997
0.11122244488978 0.478032605553366
0.114228456913828 0.463011653256333
0.117234468937876 0.430290267706464
0.120240480961924 0.467909502252205
0.123246492985972 0.451152938390252
0.12625250501002 0.490562629628071
0.129258517034068 0.443825251121556
0.132264529058116 0.466877306830569
0.135270541082164 0.472612382972565
0.138276553106212 0.452325974308453
0.141282565130261 0.484010858949872
0.144288577154309 0.492021058991967
0.147294589178357 0.441232302245557
0.150300601202405 0.498676439180845
0.153306613226453 0.461489239964901
0.156312625250501 0.492324890082553
0.159318637274549 0.460215493391285
0.162324649298597 0.432896298104288
0.165330661322645 0.428213339408424
0.168336673346693 0.441392678441843
0.171342685370741 0.439302050878918
0.17434869739479 0.455147425369984
0.177354709418838 0.462281765811702
0.180360721442886 0.488898550577437
0.183366733466934 0.492443109334934
0.186372745490982 0.424619492908885
0.18937875751503 0.489272060859939
0.192384769539078 0.449544035784618
0.195390781563126 0.448834542592354
0.198396793587174 0.465320817177033
0.201402805611222 0.487532235174952
0.204408817635271 0.430991281376969
0.207414829659319 0.445356295936887
0.210420841683367 0.493143288193936
0.213426853707415 0.454711797947357
0.216432865731463 0.488014011695046
0.219438877755511 0.461803644326721
0.222444889779559 0.432084938776053
0.225450901803607 0.48878844638087
0.228456913827655 0.473635934810808
0.231462925851703 0.449274071214256
0.234468937875752 0.450449720526038
0.2374749498998 0.46839658902239
0.240480961923848 0.446208174775333
0.243486973947896 0.435201574376624
0.246492985971944 0.469040075535833
0.249498997995992 0.456419300232279
0.25250501002004 0.420884051071625
0.255511022044088 0.421201367443517
0.258517034068136 0.470369456650183
0.261523046092184 0.454964645455326
0.264529058116232 0.480018231838062
0.267535070140281 0.421883890204058
0.270541082164329 0.43467635274
0.273547094188377 0.496452125557551
0.276553106212425 0.46721337154897
0.279559118236473 0.497609069697916
0.282565130260521 0.483367959725529
0.285571142284569 0.449536083958314
0.288577154308617 0.447416141595904
0.291583166332665 0.480054718816514
0.294589178356713 0.420550081373773
0.297595190380762 0.497524797675964
0.30060120240481 0.471479991789649
0.303607214428858 0.480212403931152
0.306613226452906 0.484966550331754
0.309619238476954 0.490941104929652
0.312625250501002 0.444825554939649
0.31563126252505 0.429104674384863
0.318637274549098 0.477662040864921
0.321643286573146 0.444733710266028
0.324649298597194 0.451516654987451
0.327655310621242 0.495122061300131
0.330661322645291 0.486512531627839
0.333667334669339 0.426934561562971
0.336673346693387 0.438724090546485
0.339679358717435 0.482655687647896
0.342685370741483 0.425086703410452
0.345691382765531 0.444725742145614
0.348697394789579 0.425428557116924
0.351703406813627 0.477760071527771
0.354709418837675 0.498183655978865
0.357715430861723 0.426282883480897
0.360721442885772 0.464058598487278
0.36372745490982 0.466458505021782
0.366733466933868 0.444371546835257
0.369739478957916 0.470195414520111
0.372745490981964 0.466758874301471
0.375751503006012 0.474253490156052
0.37875751503006 0.435617289165309
0.381763527054108 0.466407255547805
0.384769539078156 0.437230514602498
0.387775551102204 0.444208924018796
0.390781563126253 0.459940975708623
0.393787575150301 0.450486937835186
0.396793587174349 0.460219263607721
0.399799599198397 0.457680948391304
0.402805611222445 0.438384685830519
0.405811623246493 0.497571069449339
0.408817635270541 0.446893187242887
0.411823647294589 0.478080870296214
0.414829659318637 0.46625807004619
0.417835671342685 0.497103997628546
0.420841683366733 0.457987798638834
0.423847695390782 0.471547211775809
0.42685370741483 0.422608271977494
0.429859719438878 0.452662935236754
0.432865731462926 0.466524992176002
0.435871743486974 0.439909751815789
0.438877755511022 0.445091004745637
0.44188376753507 0.427370276644872
0.444889779559118 0.422188711405875
0.447895791583166 0.441899255695792
0.450901803607214 0.466987941298572
0.453907815631263 0.42079975549454
0.456913827655311 0.457147181355175
0.459919839679359 0.455259767986466
0.462925851703407 0.430638422353323
0.465931863727455 0.498457941735207
0.468937875751503 0.490152279673254
0.471943887775551 0.43533599230332
0.474949899799599 0.456164892018825
0.477955911823647 0.467983757567198
0.480961923847695 0.453971864302414
0.483967935871743 0.434504651890848
0.486973947895792 0.446397231901538
0.48997995991984 0.488786067006519
0.492985971943888 0.460746321181671
0.495991983967936 0.490380145572247
0.498997995991984 0.45703836774899
0.502004008016032 2.29112257138102
0.50501002004008 2.24734277331645
0.508016032064128 2.24761030778083
0.511022044088176 2.28235722035323
0.514028056112224 2.22695075997729
0.517034068136273 2.28363104395794
0.520040080160321 2.23410576135902
0.523046092184369 2.26360133023976
0.526052104208417 2.22152107654629
0.529058116232465 2.26094338371525
0.532064128256513 2.26832731112211
0.535070140280561 2.22161939120021
0.538076152304609 2.24919808223172
0.541082164328657 2.27503725911924
0.544088176352705 2.24267251772686
0.547094188376753 2.26100735435359
0.550100200400802 2.23681072170276
0.55310621242485 2.24815866069394
0.556112224448898 2.27942844627842
0.559118236472946 2.22169910913298
0.562124248496994 2.28240601745727
0.565130260521042 2.24911186420259
0.56813627254509 2.2864422315927
0.571142284569138 2.25778713388367
0.574148296593186 2.25107735426047
0.577154308617234 2.2929719793504
0.580160320641283 2.25019126159631
0.583166332665331 2.24498370689687
0.586172344689379 2.25341484620412
0.589178356713427 2.27746842709441
0.592184368737475 2.27993232655137
0.595190380761523 2.25119832862933
0.598196392785571 2.26639029407546
0.601202404809619 2.25005377024475
0.604208416833667 2.26785473093363
0.607214428857715 2.2254283238924
0.610220440881764 2.29905893262015
0.613226452905812 2.29816631124157
0.61623246492986 2.28046512371389
0.619238476953908 2.25278416076841
0.622244488977956 2.27394560292443
0.625250501002004 2.2287686241225
0.628256513026052 2.25208863604465
0.6312625250501 2.27628604683691
0.634268537074148 2.29941502189124
0.637274549098196 2.24923001111215
0.640280561122245 2.23575445673113
0.643286573146293 2.29009022312809
0.646292585170341 2.22606659477083
0.649298597194389 2.27399394640546
0.652304609218437 2.27570031870167
0.655310621242485 2.29065422317785
0.658316633266533 2.27083484089564
0.661322645290581 2.26363140724137
0.664328657314629 2.22110864572714
0.667334669338677 2.23984379055444
0.670340681362725 2.25507905140853
0.673346693386774 2.25422287650354
0.676352705410822 2.24074458051011
0.67935871743487 2.27700983987888
0.682364729458918 2.22684165005862
0.685370741482966 2.29914456005069
0.688376753507014 2.26203831605488
0.691382765531062 2.27926835119813
0.69438877755511 2.25142116554157
0.697394789579158 2.27463262542275
0.700400801603206 2.27868295928009
0.703406813627255 2.24300847874929
0.706412825651303 2.26730705104065
0.709418837675351 2.24353520737501
0.712424849699399 2.22640000891539
0.715430861723447 2.2407213100213
0.718436873747495 2.29126742650932
0.721442885771543 2.26346627458564
0.724448897795591 2.26699782209198
0.727454909819639 2.26352044673796
0.730460921843687 2.28107938789496
0.733466933867735 2.23842444509482
0.736472945891784 2.25600818788037
0.739478957915832 2.25754716255412
0.74248496993988 2.29249393345283
0.745490981963928 2.29816604690112
0.748496993987976 2.26599884293624
0.751503006012024 2.29765000755998
0.754509018036072 2.22283994527194
0.75751503006012 2.24559244070117
0.760521042084168 2.27913971357424
0.763527054108216 2.23955491848965
0.766533066132265 2.23908190242163
0.769539078156313 2.27592981244483
0.772545090180361 2.2754928370198
0.775551102204409 2.25849807763379
0.778557114228457 2.22067594911778
0.781563126252505 2.24278382627926
0.784569138276553 2.22999537771162
0.787575150300601 2.24457872275944
0.790581162324649 2.26006660841931
0.793587174348697 2.2472923504837
0.796593186372745 2.28514780530067
0.799599198396794 2.25909682637529
0.802605210420842 2.2874280339024
0.80561122244489 2.2752831175785
0.808617234468938 2.29370959485082
0.811623246492986 2.27479293418387
0.814629258517034 2.25698309408607
0.817635270541082 2.28595517303702
0.82064128256513 2.22411225831634
0.823647294589178 2.2522272113239
0.826653306613226 2.26862770443218
0.829659318637275 2.24370773191791
0.832665330661323 2.28531778428679
0.835671342685371 2.24687551318419
0.838677354709419 2.24988760318803
0.841683366733467 2.24860350102063
0.844689378757515 2.25675205705974
0.847695390781563 2.23681712228794
0.850701402805611 2.23541880034497
0.853707414829659 2.29851149162877
0.856713426853707 2.24340894376459
0.859719438877755 2.27765502085065
0.862725450901804 2.24385109417135
0.865731462925852 2.27124890486781
0.8687374749499 2.24334677967309
0.871743486973948 2.28336417498181
0.874749498997996 2.22285600648415
0.877755511022044 2.2218468462592
0.880761523046092 2.27998972599003
0.88376753507014 2.29167598525486
0.886773547094188 2.27436410611097
0.889779559118236 2.22831313352422
0.892785571142285 2.22409798299342
0.895791583166333 2.23116503932355
0.898797595190381 2.23792408054336
0.901803607214429 2.29963150909903
0.904809619238477 2.27693354717206
0.907815631262525 2.26256721805923
0.910821643286573 2.26406661558606
0.913827655310621 2.26420633680985
0.916833667334669 2.2553766335484
0.919839679358717 2.26576984488441
0.922845691382766 2.24474289779297
0.925851703406814 2.29718230656641
0.928857715430862 2.25648445610227
0.93186372745491 2.25936666536326
0.934869739478958 2.26255801450188
0.937875751503006 2.22211510348325
0.940881763527054 2.24181035482998
0.943887775551102 2.24396110648355
0.94689378757515 2.25876870379855
0.949899799599198 2.27298314072751
0.952905811623247 2.29138960442446
0.955911823647295 2.24416964487525
0.958917835671343 2.25665038767499
0.961923847695391 2.29651304882346
0.964929859719439 2.29402964635937
0.967935871743487 2.24263844699905
0.970941883767535 2.24705186889854
0.973947895791583 2.25802539199834
0.976953907815631 2.26429972040258
0.979959919839679 2.29469583514163
0.982965931863727 2.24041946238239
0.985971943887776 2.27110758311296
0.988977955911824 2.28357248829415
0.991983967935872 2.22410104255588
0.99498997995992 2.25556042553517
0.997995991983968 2.27136854026585
1.00100200400802 0.486856694902423
1.00400801603206 0.437188134824132
1.00701402805611 0.432183972527925
1.01002004008016 0.423704325624232
1.01302605210421 0.491116443832122
1.01603206412826 0.479830027071883
1.0190380761523 0.497309374739856
1.02204408817635 0.428566365400945
1.0250501002004 0.496967167883201
1.02805611222445 0.44699357930011
1.0310621242485 0.482435287798032
1.03406813627255 0.480500408680358
1.03707414829659 0.429197115331821
1.04008016032064 0.436782548044148
1.04308617234469 0.482057359021723
1.04609218436874 0.441111431007123
1.04909819639279 0.488866568103833
1.05210420841683 0.475773849071299
1.05511022044088 0.44737579801144
1.05811623246493 0.442888240234664
1.06112224448898 0.451105226403964
1.06412825651303 0.489070055905672
1.06713426853707 0.421203208342529
1.07014028056112 0.484380358613054
1.07314629258517 0.490125091540107
1.07615230460922 0.449783012926206
1.07915831663327 0.450506158748604
1.08216432865731 0.470267174477122
1.08517034068136 0.496167822976748
1.08817635270541 0.461592967670213
1.09118236472946 0.494960588237556
1.09418837675351 0.485139238379013
1.09719438877756 0.454558597580947
1.1002004008016 0.461322602844362
1.10320641282565 0.46437690812214
1.1062124248497 0.475276792209861
1.10921843687375 0.478033597985453
1.1122244488978 0.453031896637226
1.11523046092184 0.479280566983276
1.11823647294589 0.461778493728314
1.12124248496994 0.470379615867944
1.12424849699399 0.455963286367002
1.12725450901804 0.432730396595645
1.13026052104208 0.47563114318097
1.13326653306613 0.471393716660555
1.13627254509018 0.481615979720199
1.13927855711423 0.452319947134521
1.14228456913828 0.475275294500345
1.14529058116232 0.423366147626976
1.14829659318637 0.422746948270785
1.15130260521042 0.490151843736693
1.15430861723447 0.473046853657337
1.15731462925852 0.474510710073739
1.16032064128257 0.457879539004862
1.16332665330661 0.474134329276368
1.16633266533066 0.431134954988087
1.16933867735471 0.458501130854065
1.17234468937876 0.461078905008068
1.17535070140281 0.469222093175865
1.17835671342685 0.484735645707676
1.1813627254509 0.459542196702897
1.18436873747495 0.450837338285297
1.187374749499 0.428644895923101
1.19038076152305 0.45008184801212
1.19338677354709 0.445868918622046
1.19639278557114 0.461555272429469
1.19939879759519 0.469717768951779
1.20240480961924 0.463131328309884
1.20541082164329 0.466382150771932
1.20841683366733 0.489087705893678
1.21142284569138 0.488696439527772
1.21442885771543 0.441423521670506
1.21743486973948 0.466436794625372
1.22044088176353 0.451626010232399
1.22344689378758 0.451642757905915
1.22645290581162 0.432082081443585
1.22945891783567 0.428306801600426
1.23246492985972 0.45286657832399
1.23547094188377 0.426396357624337
1.23847695390782 0.441382750634379
1.24148296593186 0.475195030508263
1.24448897795591 0.425536799993046
1.24749498997996 0.474983129650798
1.25050100200401 0.450498832162897
1.25350701402806 0.423718842933373
1.2565130260521 0.474314711300129
1.25951903807615 0.44692669809096
1.2625250501002 0.468348972981133
1.26553106212425 0.458053298004658
1.2685370741483 0.458661637888116
1.27154308617234 0.428469507420747
1.27454909819639 0.422284963557344
1.27755511022044 0.488691762087204
1.28056112224449 0.457773576711209
1.28356713426854 0.43106632365762
1.28657314629259 0.423626358574276
1.28957915831663 0.43589547719434
1.29258517034068 0.476498366992061
1.29559118236473 0.493803721750459
1.29859719438878 0.460265286820487
1.30160320641283 0.484152846129293
1.30460921843687 0.473964480254731
1.30761523046092 0.480127033649448
1.31062124248497 0.439856778658379
1.31362725450902 0.48945775364144
1.31663326653307 0.470723392444337
1.31963927855711 0.450635145675643
1.32264529058116 0.491659887837279
1.32565130260521 0.425827485585691
1.32865731462926 0.486922937403579
1.33166332665331 0.423098780441856
1.33466933867735 0.469332588484317
1.3376753507014 0.438250797123816
1.34068136272545 0.489776929255422
1.3436873747495 0.460731510936781
1.34669338677355 0.461527743538369
1.3496993987976 0.489253824443982
1.35270541082164 0.442192095472957
1.35571142284569 0.465143950989339
1.35871743486974 0.494378191671407
1.36172344689379 0.426797178413042
1.36472945891784 0.482734840898486
1.36773547094188 0.458288438643931
1.37074148296593 0.465291952384468
1.37374749498998 0.427922170519621
1.37675350701403 0.457907472553549
1.37975951903808 0.480919243803196
1.38276553106212 0.497433237954163
1.38577154308617 0.435321748060668
1.38877755511022 0.454620186474212
1.39178356713427 0.421064086186633
1.39478957915832 0.4916024638708
1.39779559118236 0.43711179690464
1.40080160320641 0.434622116300098
1.40380761523046 0.46533835809062
1.40681362725451 0.487016663135437
1.40981963927856 0.453171992771149
1.41282565130261 0.484073682827229
1.41583166332665 0.424489914217588
1.4188376753507 0.478702855169463
1.42184368737475 0.436894857952667
1.4248496993988 0.475907084672257
1.42785571142285 0.42812425660952
1.43086172344689 0.463418263821014
1.43386773547094 0.423921273855473
1.43687374749499 0.424786722067016
1.43987975951904 0.430660434026884
1.44288577154309 0.431677143126518
1.44589178356713 0.453593762351997
1.44889779559118 0.4503649143964
1.45190380761523 0.465244362786176
1.45490981963928 0.427393439596275
1.45791583166333 0.490573297246326
1.46092184368737 0.440910951977581
1.46392785571142 0.494265575671942
1.46693386773547 0.477415199123342
1.46993987975952 0.448572540435863
1.47294589178357 0.479137884064484
1.47595190380762 0.476739912386185
1.47895791583166 0.463033631064551
1.48196392785571 0.44499008441217
1.48496993987976 0.457406587439016
1.48797595190381 0.469018938038653
1.49098196392786 0.486724181837351
1.4939879759519 0.427819212922869
1.49699398797595 0.43399945201818
1.5 0


==> data/case/load3.dat <==
t u
0 1.13591555232476
0.00601202404809619 1.14274336055944
0.0120240480961924 1.16002727561569
0.0180360721442886 1.17546899746782
0.0240480961923848 1.16104540894078
0.030060120240481 1.13712453676737
0.0360721442885772 1.13858382603935
0.0420841683366733 1.14805546607086
0.0480961923847695 1.13502878330324
0.0541082164328657 1.16900245052381
0.0601202404809619 1.1335416656797
0.0661322645290581 1.16413488254515
0.0721442885771543 1.17582822469101
0.0781563126252505 1.18068235467017
0.0841683366733467 1.1278080459356
0.0901803607214429 1.13984708830787
0.0961923847695391 1.1360669378203
0.102204408817635 1.1868641655046
0.108216432865731 1.12148673995104
0.114228456913828 1.15608342492177
0.120240480961924 1.13299805731775
0.12625250501002 1.12109056331271
0.132264529058116 1.14671701024774
0.138276553106212 1.14107101377208
0.144288577154309 1.16890037960401
0.150300601202405 1.14442285631707
0.156312625250501 1.16779890705995
0.162324649298597 1.1790450020917
0.168336673346693 1.19311763892738
0.17434869739479 1.19046498233286
0.180360721442886 1.14893001052219
0.186372745490982 1.15727184490449
0.192384769539078 1.15966176823146
0.198396793587174 1.1444679147087
0.204408817635271 1.12969931705641
0.210420841683367 1.18176924274523
0.216432865731463 1.14495865932503
0.222444889779559 1.13283772177503
0.228456913827655 1.1383646703455
0.234468937875752 1.12066825372112
0.240480961923848 1.13923988697012
0.246492985971944 1.13589521070932
0.25250501002004 1.18826826895851
0.258517034068136 1.18772561937381
0.264529058116232 1.14716094751337
0.270541082164329 1.162011034266
0.276553106212425 1.18458415318043
0.282565130260521 1.17615787095909
0.288577154308617 1.16275133252161
0.294589178356713 1.15795018093276
0.30060120240481 1.12670922007545
0.306613226452906 1.16571693852171
0.312625250501002 1.16004358819135
0.318637274549098 1.12313741106742
0.324649298597194 1.15446906703473
0.330661322645291 1.18729877353565
0.336673346693387 1.16629729190509
0.342685370741483 1.14520238484737
0.348697394789579 1.17039944332874
0.354709418837675 1.12457969900012
0.360721442885772 1.12796564646862
0.366733466933868 1.16175760163686
0.372745490981964 1.14494983339839
0.37875751503006 1.12771933889207
0.384769539078156 1.14087412099017
0.390781563126253 1.17359295143829
0.396793587174349 1.19022155275026
0.402805611222445 1.19478577190017
0.408817635270541 1.13889786707925
0.414829659318637 1.14371029798062
0.420841683366733 1.15047094913636
0.42685370741483 1.14107745942181
0.432865731462926 1.15128745335359
0.438877755511022 1.15435971362616
0.444889779559118 1.18992723894272
0.450901803607214 1.15035266648499
0.456913827655311 1.15269745116613
0.462925851703407 1.12720008989145
0.468937875751503 1.1224589955469
0.474949899799599 1.12103287217362
0.480961923847695 1.12380372065206
0.486973947895792 1.1827570924021
0.492985971943888 1.18927183772802
0.498997995991984 1.12362904778745
0.50501002004008 1.16984431433572
0.511022044088176 1.16045800751912
0.517034068136273 1.15602343058206
0.523046092184369 1.1804653575199
0.529058116232465 1.1572096992949
0.535070140280561 1.14296031513191
0.541082164328657 1.13594943706138
0.547094188376753 1.12272575334735
0.55310621242485 1.1250889233678
0.559118236472946 1.1773167476545
0.565130260521042 1.12783182282689
0.571142284569138 1.15911527532126
0.577154308617234 1.16206909307235
0.583166332665331 1.17923956472478
0.589178356713427 1.14866472813833
0.595190380761523 1.18605054604005
0.601202404809619 1.17356091406794
0.607214428857715 1.19756771443781
0.613226452905812 1.15891767592321
0.619238476953908 1.19995855942083
0.625250501002004 1.19396346965162
0.6312625250501 1.12139734107575
0.637274549098196 1.1269782933908
0.643286573146293 1.18708176497432
0.649298597194389 1.15400500128201
0.655310621242485 1.18406407697593
0.661322645290581 1.184668360137
0.667334669338677 1.19409096295544
0.673346693386774 1.12956533248952
0.67935871743487 1.16489898895434
0.685370741482966 1.15853627252406
0.691382765531062 1.15716363579392
0.697394789579158 1.16859855490922
0.703406813627255 1.17515461647125
0.709418837675351 1.16716435307221
0.715430861723447 1.12882397183648
0.721442885771543 1.19004358207963
0.727454909819639 1.126089620836
0.733466933867735 1.19770991924803
0.739478957915832 1.19792742849188
0.745490981963928 1.13197512292464
0.751503006012024 1.18844457644515
0.75751503006012 1.19942188458293
0.763527054108216 1.12952722008413
0.769539078156313 1.17739831179753
0.775551102204409 1.13712833299187
0.781563126252505 1.16382091397446
0.787575150300601 1.15981189538093
0.793587174348697 1.12589193451238
0.799599198396794 1.13921886850849
0.80561122244489 1.145184269586
0.811623246492986 1.16144381824794
0.817635270541082 1.13156832933366
0.823647294589178 1.14463861767236
0.829659318637275 1.18938906484605
0.835671342685371 1.18658963865526
0.841683366733467 1.1496698711312
0.847695390781563 1.18542740260746
0.853707414829659 1.17779736995165
0.859719438877755 1.1615870192848
0.865731462925852 1.19662440316336
0.871743486973948 1.12044374124904
0.877755511022044 1.13827124265461
0.88376753507014 1.14216381764762
0.889779559118236 1.16252520696396
0.895791583166333 1.12168627984136
0.901803607214429 1.12651491942459
0.907815631262525 1.17395044420427
0.913827655310621 1.15167361233129
0.919839679358717 1.18774084145789
0.925851703406814 1.15471851695097
0.93186372745491 1.19068925870869
0.937875751503006 1.15226922918579
0.943887775551102 1.19988219885598
0.949899799599198 1.12573284963588
0.955911823647295 1.19169272306867
0.961923847695391 1.14542375328083
0.967935871743487 1.17655494646844
0.973947895791583 1.19051498573624
0.979959919839679 1.18812471546665
0.985971943887776 1.13612656316404
0.991983967935872 1.14318816083002
0.997995991983968 1.12133670002949
1.00400801603206 0.161101207129062
1.01002004008016 0.125392713358218
1.01603206412826 0.124968265418354
1.02204408817635 0.123775063447797
1.02805611222445 0.185045387119045
1.03406813627255 0.141645590880729
1.04008016032064 0.140524446748902
1.04609218436874 0.180127346558796
1.05210420841683 0.12753230554544
1.05811623246493 0.183547139384755
1.06412825651303 0.17625455856198
1.07014028056112 0.170296483235683
1.07615230460922 0.190024433217631
1.08216432865731 0.124479447950119
1.08817635270541 0.197452682857156
1.09418837675351 0.189824902003941
1.1002004008016 0.141884705249782
1.1062124248497 0.160093887553174
1.1122244488978 0.134149421418055
1.11823647294589 0.163211961599457
1.12424849699399 0.173392522356013
1.13026052104208 0.163281292878487
1.13627254509018 0.16320357278305
1.14228456913828 0.172036297865723
1.14829659318637 0.181676238720332
1.15430861723447 0.173937215647631
1.16032064128257 0.157695426218772
1.16633266533066 0.15583352974123
1.17234468937876 0.180044375951791
1.17835671342685 0.152988359377754
1.18436873747495 0.161869115226002
1.19038076152305 0.146380555523395
1.19639278557114 0.192760202786763
1.20240480961924 0.124185135563566
1.20841683366733 0.174211182271664
1.21442885771543 0.193068630861319
1.22044088176353 0.197777053648897
1.22645290581162 0.196497027207705
1.23246492985972 0.121522229247597
1.23847695390782 0.139146376349258
1.24448897795591 0.172278569842405
1.25050100200401 0.121123484416315
1.2565130260521 0.152782221761536
1.2625250501002 0.170557604223847
1.2685370741483 0.144628936366551
1.27454909819639 0.189514345231405
1.28056112224449 0.136863464263757
1.28657314629259 0.182055019285327
1.29258517034068 0.121707874361888
1.29859719438878 0.144235421353673
1.30460921843687 0.178146330836941
1.31062124248497 0.151507452760379
1.31663326653307 0.122217096958525
1.32264529058116 0.178642064888102
1.32865731462926 0.159107081235613
1.33466933867735 0.148608816313108
1.34068136272545 0.197574452027304
1.34669338677355 0.161757498587944
1.35270541082164 0.17919509559907
1.35871743486974 0.174567701323088
1.36472945891784 0.18103540967401
1.37074148296593 0.129048364100249
1.37675350701403 0.131104419919318
1.38276553106212 0.153561192343264
1.38877755511022 0.189599748339735
1.39478957915832 0.124454621146481
1.40080160320641 0.130927381659728
1.40681362725451 0.180643582389332
1.41282565130261 0.194882313639529
1.4188376753507 0.142794142264918
1.4248496993988 0.141228622546712
1.43086172344689 0.157846877443334
1.43687374749499 0.157425178263792
1.44288577154309 0.190937026774662
1.44889779559118 0.174464860105453
1.45490981963928 0.133890302473488
1.46092184368737 0.178955896093906
1.46693386773547 0.172839591346409
1.47294589178357 0.122466862665037
1.47895791583166 0.130985024172849
1.48496993987976 0.165465679335252
1.49098196392786 0.125258103165793
1.49699398797595 0.152522892643055
1.50300601202405 1.06150245610398
1.50901803607214 1.04593530380668
1.51503006012024 1.08539090568078
1.52104208416834 1.05618260173258
1.52705410821643 1.06919451530467
1.53306613226453 1.08024215856076
1.53907815631263 1.04788423083025
1.54509018036072 1.07402568335478
1.55110220440882 1.08618997343754
1.55711422845691 1.0918223176269
1.56312625250501 1.03915313658387
1.56913827655311 1.04743666468264
1.5751503006012 1.02697765391796
1.5811623246493 1.03274403033507
1.58717434869739 1.06451716577358
1.59318637274549 1.06151480042903
1.59919839679359 1.09340385762196
1.60521042084168 1.04053713118364
1.61122244488978 1.09393494393939
1.61723446893788 1.04189057993041
1.62324649298597 1.05443309702518
1.62925851703407 1.06906744375084
1.63527054108216 1.0728874720443
1.64128256513026 1.07173184040614
1.64729458917836 1.04431375771613
1.65330661322645 1.09564310915873
1.65931863727455 1.08138278041307
1.66533066132265 1.05516442383388
1.67134268537074 1.0986850345307
1.67735470941884 1.08233060961207
1.68336673346693 1.06984018922407
1.68937875751503 1.03016914180897
1.69539078156313 1.09084095337713
1.70140280561122 1.06243883434031
1.70741482965932 1.07072352957137
1.71342685370741 1.0980040681211
1.71943887775551 1.08074501246686
1.72545090180361 1.09896806830167
1.7314629258517 1.04029466940071
1.7374749498998 1.08587387330046
1.7434869739479 1.09681099307898
1.74949899799599 1.09148970433173
1.75551102204409 1.09066444031807
1.76152304609218 1.09594992162573
1.76753507014028 1.03287845794644
1.77354709418838 1.07611929252541
1.77955911823647 1.07536498312475
1.78557114228457 1.04484301361512
1.79158316633267 1.08547245431671
1.79759519038076 1.07391450767317
1.80360721442886 1.0646913163794
1.80961923847695 1.03846654237642
1.81563126252505 1.05989506752136
1.82164328657315 1.09696042098986
1.82765531062124 1.0448439824514
1.83366733466934 1.02123443379756
1.83967935871743 1.02883103869915
1.84569138276553 1.05755791153431
1.85170340681363 1.05501833348593
1.85771543086172 1.07779133280941
1.86372745490982 1.09820228401427
1.86973947895792 1.0776081279383
1.87575150300601 1.0378682425734
1.88176352705411 1.09448689411158
1.8877755511022 1.03510346008596
1.8937875751503 1.09492204826919
1.8997995991984 1.03870571012454
1.90581162324649 1.08452539106496
1.91182364729459 1.03013482839872
1.91783567134269 1.0650263908049
1.92384769539078 1.0461884929686
1.92985971943888 1.05160254398733
1.93587174348697 1.06776938552573
1.94188376753507 1.07523770008931
1.94789579158317 1.08904645224825
1.95390781563126 1.06823647741561
1.95991983967936 1.03923888361878
1.96593186372745 1.05121930119591
1.97194388777555 1.0291337619139
1.97795591182365 1.04476973271494
1.98396793587174 1.05463836109683
1.98997995991984 1.05502982020868
1.99599198396794 1.02937903530419
2.00200400801603 0.697187838223673
2.00801603206413 0.655782733272232
2.01402805611222 0.637681028088243
2.02004008016032 0.632594235459346
2.02605210420842 0.661125095236424
2.03206412825651 0.637752550612095
2.03807615230461 0.671022818458406
2.04408817635271 0.649033759102413
2.0501002004008 0.677554944703174
2.0561122244489 0.678568009900169
2.06212424849699 0.644076119734383
2.06813627254509 0.683926146672519
2.07414829659319 0.623029899420822
2.08016032064128 0.640108853923085
2.08617234468938 0.666802968068575
2.09218436873747 0.678554615869477
2.09819639278557 0.696370082687034
2.10420841683367 0.691882214443512
2.11022044088176 0.678111497426073
2.11623246492986 0.645900731782019
2.12224448897796 0.649368771843213
2.12825651302605 0.659971849552464
2.13426853707415 0.655242982892879
2.14028056112224 0.696904819152274
2.14629258517034 0.626762541658962
2.15230460921844 0.648290314485147
2.15831663326653 0.677779200171863
2.16432865731463 0.669293149939863
2.17034068136273 0.673482016914356
2.17635270541082 0.698081251308743
2.18236472945892 0.696346247106308
2.18837675350701 0.660704429108773
2.19438877755511 0.632084949067798
2.20040080160321 0.622083932036016
2.2064128256513 0.677083237043639
2.2124248496994 0.699008159996399
2.21843687374749 0.693217117771421
2.22444889779559 0.679600312796872
2.23046092184369 0.62639442920202
2.23647294589178 0.666815816264372
2.24248496993988 0.638016010964007
2.24849699398798 0.628227782240902
2.25450901803607 0.689134313024933
2.26052104208417 0.697969553029795
2.26653306613226 0.661273586475291
2.27254509018036 0.639027413694735
2.27855711422846 0.641470900056012
2.28456913827655 0.626036012194498
2.29058116232465 0.677499297332113
2.29659318637275 0.636423277902812
2.30260521042084 0.66464317939651
2.30861723446894 0.629823036308282
2.31462925851703 0.673492554512943
2.32064128256513 0.651679331542131
2.32665330661323 0.67307109267398
2.33266533066132 0.644817447878728
2.33867735470942 0.650965719291265
2.34468937875751 0.660690363992321
2.35070140280561 0.621537064968257
2.35671342685371 0.665205841353513
2.3627254509018 0.67804574632311
2.3687374749499 0.630727335266057
2.374749498998 0.670352413778014
2.38076152304609 0.677402200265186
2.38677354709419 0.629019131470689
2.39278557114228 0.621805953635727
2.39879759519038 0.64795981243298
2.40480961923848 0.684993202309722
2.41082164328657 0.6769990737816
2.41683366733467 0.646776509413657
2.42284569138277 0.641484821400134
2.42885771543086 0.688864464227703
2.43486973947896 0.622452772845314
2.44088176352705 0.650125736344913
2.44689378757515 0.662574759500086
2.45290581162325 0.699892786485867
2.45891783567134 0.69508603419588
2.46492985971944 0.696864650220501
2.47094188376753 0.687169424588655
2.47695390781563 0.67134363640562
2.48296593186373 0.696666870267507
2.48897795591182 0.680692035730152
2.49498997995992 0.629155306183343
2.50100200400802 0.683510290523969
2.50701402805611 0.644820786950841
2.51302605210421 0.647004553340727
2.5190380761523 0.639664331489885
2.5250501002004 0.632991328968461
2.5310621242485 0.670989592571866
2.53707414829659 0.674751048774276
2.54308617234469 0.689480456356009
2.54909819639279 0.642196577527524
2.55511022044088 0.661705338765414
2.56112224448898 0.634517482803834
2.56713426853707 0.677858401844053
2.57314629258517 0.671065726449806
2.57915831663327 0.681649678844823
2.58517034068136 0.693308443723478
2.59118236472946 0.643099053259268
2.59719438877756 0.666187507167835
2.60320641282565 0.683158263061567
2.60921843687375 0.689716550136417
2.61523046092184 0.692332194594858
2.62124248496994 0.679540449144827
2.62725450901804 0.640289493179947
2.63326653306613 0.662286590247556
2.63927855711423 0.629899458190888
2.64529058116232 0.691200922072704
2.65130260521042 0.620886690779792
2.65731462925852 0.648711752260739
2.66332665330661 0.669164637869444
2.66933867735471 0.648101783785749
2.67535070140281 0.6550547600349
2.6813627254509 0.646973863175451
2.687374749499 0.681370618586043
2.69338677354709 0.6252345075849
2.69939879759519 0.662946031266381
2.70541082164329 0.67440142254132
2.71142284569138 0.662163938041263
2.71743486973948 0.649744958700622
2.72344689378758 0.64629185168624
2.72945891783567 0.669506135075214
2.73547094188377 0.639808625183888
2.74148296593186 0.699529899216881
2.74749498997996 0.631062470471288
2.75350701402806 0.666702295179297
2.75951903807615 0.694192353374478
2.76553106212425 0.676094046158914
2.77154308617234 0.677006940070009
2.77755511022044 0.638405922963194
2.78356713426854 0.696754780909062
2.78957915831663 0.699178168990405
2.79559118236473 0.635433939351786
2.80160320641283 0.667527624384723
2.80761523046092 0.622948279068626
2.81362725450902 0.677469056215871
2.81963927855711 0.65884336658336
2.82565130260521 0.677911719143426
2.83166332665331 0.62021625334983
2.8376753507014 0.65672188502974
2.8436873747495 0.625839128645846
2.8496993987976 0.693281089243634
2.85571142284569 0.68068444218611
2.86172344689379 0.691413869587119
2.86773547094188 0.653727779853882
2.87374749498998 0.682292868972604
2.87975951903808 0.67143716388338
2.88577154308617 0.642726354286015
2.89178356713427 0.643026358401898
2.89779559118236 0.646270018045508
2.90380761523046 0.693946356292221
2.90981963927856 0.696111303427192
2.91583166332665 0.656642973769343
2.92184368737475 0.625518180152879
2.92785571142285 0.679386628847308
2.93386773547094 0.650136048700971
2.93987975951904 0.622345788749157
2.94589178356713 0.621201532490928
2.95190380761523 0.632973139692932
2.95791583166333 0.695230308748105
2.96392785571142 0.659319811339929
2.96993987975952 0.639346632460351
2.97595190380762 0.669889571383626
2.98196392785571 0.661201411621318
2.98797595190381 0.624467443077482
2.9939879759519 0.660600050572166
3 0


==> data/case/load4.dat <==
t u
1.9 2.95417665181611
1.90400801603206 2.98742834941514
1.90801603206413 2.99333171765555
1.91202404809619 2.99765973512509
1.91603206412826 2.95247274205112
1.92004008016032 2.94580134738364
1.92404809619239 2.95900676084389
1.92805611222445 2.93237996975854
1.93206412825651 2.99617972335634
1.93607214428858 2.92908422566633
1.94008016032064 2.9936393548303
1.94408817635271 2.95635118108887
1.94809619238477 2.94876952318031
1.95210420841683 2.96950328772042
1.9561122244489 2.94745603919367
1.96012024048096 2.9229850064598
1.96412825651303 2.9275665628009
1.96813627254509 2.92663813147579
1.97214428857715 2.99928476891626
1.97615230460922 2.93743218744395
1.98016032064128 2.95076161795318
1.98416833667335 2.94468484182422
1.98817635270541 2.99371486186413
1.99218436873748 2.99911673226343
1.99619238476954 2.99388344029905
2.0002004008016 2.93301055206302
2.00420841683367 2.96908724734944
2.00821643286573 2.99420266897901
2.0122244488978 2.92214376430239
2.01623246492986 2.98097675074968
2.02024048096192 2.97043565697885
2.02424849699399 2.981154823111
2.02825651302605 2.92154072390081
2.03226452905812 2.97964007319725
2.03627254509018 2.99547026275593
2.04028056112225 2.99187027050436
2.04428857715431 2.98945851528671
2.04829659318637 2.92089058157648
2.05230460921844 2.98793983179954
2.0563126252505 2.92569600038883
2.06032064128257 2.93655181232226
2.06432865731463 2.97503768561105
2.06833667334669 2.94551842343292
2.07234468937876 2.95692508221821
2.07635270541082 2.9749255764922
2.08036072144289 2.93965285642635
2.08436873747495 2.93973286771874
2.08837675350701 2.9888081187251
2.09238476953908 2.93743006584236
2.09639278557114 2.93509721200879
2.10040080160321 2.9605546784214
2.10440881763527 2.93609171353528
2.10841683366734 2.97931296841075
2.1124248496994 2.95597332751019
2.11643286573146 2.97776626524415
2.12044088176353 2.9888067639268
2.12444889779559 2.98332410830197
2.12845691382766 2.96399594238754
2.13246492985972 2.94337918567674
2.13647294589178 2.96123522380759
2.14048096192385 2.9593996596353
2.14448897795591 2.98368985786662
2.14849699398798 2.95209854141393
2.15250501002004 2.97411489175177
2.1565130260521 2.92948415463031
2.16052104208417 2.92092903158209
2.16452905811623 2.95897334755358
2.1685370741483 2.96037390577112
2.17254509018036 2.93729492240206
2.17655310621243 2.9451294805328
2.18056112224449 2.976513433595
2.18456913827655 2.98854060634088
2.18857715430862 2.96380983390981
2.19258517034068 2.98462082111246
2.19659318637275 2.9432328936728
2.20060120240481 2.92958291365448
2.20460921843687 2.99541417344409
2.20861723446894 2.98348168504924
2.212625250501 2.95964118661373
2.21663326653307 2.99240000601887
2.22064128256513 2.98660235575035
2.22464929859719 2.92837424335795
2.22865731462926 2.9307254194856
2.23266533066132 2.93001066933481
2.23667334669339 2.94754425276832
2.24068136272545 2.95390177493787
2.24468937875752 2.94597862339544
2.24869739478958 2.97781518391911
2.25270541082164 2.98065199035823
2.25671342685371 2.98524081217477
2.26072144288577 2.9576495784001
2.26472945891784 2.98335056005168
2.2687374749499 2.97540475634926
2.27274549098196 2.98799200067832
2.27675350701403 2.95078100419021
2.28076152304609 2.94742798499098
2.28476953907816 2.93318183398725
2.28877755511022 2.94898095189653
2.29278557114229 2.93033184324152
2.29679358717435 2.94088770022066
2.30080160320641 2.98454468284345
2.30480961923848 2.94131656142034
2.30881763527054 2.96459113190441
2.31282565130261 2.96688113786963
2.31683366733467 2.9765077241177
2.32084168336673 2.93669991172844
2.3248496993988 2.97912853107845
2.32885771543086 2.97364197154991
2.33286573146293 2.98717457009493
2.33687374749499 2.96412359920617
2.34088176352705 2.9774613165043
2.34488977955912 2.98491185424227
2.34889779559118 2.99774255746163
2.35290581162325 2.93553686107673
2.35691382765531 2.99091453918708
2.36092184368738 2.9326342990027
2.36492985971944 2.93055160346063
2.3689378757515 2.94800468839906
2.37294589178357 2.99141562972333
2.37695390781563 2.93905397125168
2.3809619238477 2.98532211867841
2.38496993987976 2.92019824954941
2.38897795591182 2.93267401313827
2.39298597194389 2.96505561443804
2.39699398797595 2.95910834648608
2.40100200400802 2.9838331975801
2.40501002004008 2.96598876831988
2.40901803607214 2.95236989229751
2.41302605210421 2.93436602479799
2.41703406813627 2.97650351183705
2.42104208416834 2.97875654117601
2.4250501002004 2.92711728825877
2.42905811623247 2.92851386742394
2.43306613226453 2.9538604733423
2.43707414829659 2.96523351599744
2.44108216432866 2.97485901609023
2.44509018036072 2.96414782971347
2.44909819639279 2.9505993870091
2.45310621242485 2.98642908572253
2.45711422845691 2.96283366757256
2.46112224448898 2.98090170195491
2.46513026052104 2.99394367186372
2.46913827655311 2.94470319800022
2.47314629258517 2.98775575594132
2.47715430861723 2.97874383404196
2.4811623246493 2.9338060726296
2.48517034068136 2.93763908489635
2.48917835671343 2.99600762253597
2.49318637274549 2.93926660430458
2.49719438877756 2.97895180434438
2.50120240480962 2.95970977821463
2.50521042084168 2.96781016004606
2.50921843687375 2.99523113165934
2.51322645290581 2.99876030671526
2.51723446893788 2.95871924833412
2.52124248496994 2.97011824168921
2.525250501002 2.93438248546678
2.52925851703407 2.96465610586338
2.53326653306613 2.98892994918293
2.5372745490982 2.9959612043858
2.54128256513026 2.99696893159945
2.54529058116232 2.98195603205852
2.54929859719439 2.92614931483892
2.55330661322645 2.93443303514541
2.55731462925852 2.94949069216981
2.56132264529058 2.98991612733398
2.56533066132265 2.98752544341714
2.56933867735471 2.9615405211867
2.57334669338677 2.95211745152525
2.57735470941884 2.98787473607166
2.5813627254509 2.98005208861076
2.58537074148297 2.98235050163236
2.58937875751503 2.99916562804195
2.59338677354709 2.96579577161278
2.59739478957916 2.95084750051689
2.60140280561122 2.99019310817405
2.60541082164329 2.99857882984006
2.60941883767535 2.9702915315974
2.61342685370742 2.99741648624345
2.61743486973948 2.95299808436192
2.62144288577154 2.93046635950564
2.62545090180361 2.97011089495005
2.62945891783567 2.97555972821518
2.63346693386774 2.9261259976195
2.6374749498998 2.95898971874771
2.64148296593186 2.94508664806042
2.64549098196393 2.95552535584997
2.64949899799599 2.98226540195497
2.65350701402806 2.99070365127157
2.65751503006012 2.94599951920338
2.66152304609219 2.93584642772231
2.66553106212425 2.99020873681318
2.66953907815631 2.92123971645729
2.67354709418838 2.92858498399285
2.67755511022044 2.98772140423101
2.68156312625251 2.92657785328071
2.68557114228457 2.96108732572356
2.68957915831663 2.94616760957171
2.6935871743487 2.92813686707952
2.69759519038076 2.92743597253269
2.70160320641283 2.94958529348768
2.70561122244489 2.94457218296631
2.70961923847695 2.96858657707648
2.71362725450902 2.94806112434856
2.71763527054108 2.93121627556137
2.72164328657315 2.94668617091641
2.72565130260521 2.98788242066282
2.72965931863728 2.96263357613259
2.73366733466934 2.96113580757996
2.7376753507014 2.96674099606901
2.74168336673347 2.95501629676289
2.74569138276553 2.99761305076737
2.7496993987976 2.93265660612658
2.75370741482966 2.9416130578474
2.75771543086172 2.92567167367954
2.76172344689379 2.96143931697073
2.76573146292585 2.95550919258481
2.76973947895792 2.96142054575226
2.77374749498998 2.98313569364059
2.77775551102204 2.93548182156098
2.78176352705411 2.95440658600297
2.78577154308617 2.9851750020438
2.78977955911824 2.97078617821897
2.7937875751503 2.99038519364278
2.79779559118237 2.97643490881575
2.80180360721443 2.9544492312801
2.80581162324649 2.93764652855984
2.80981963927856 2.9366855298277
2.81382765531062 2.96363713631283
2.81783567134269 2.96199900882514
2.82184368737475 2.98413593529162
2.82585170340681 2.93684904171507
2.82985971943888 2.97312223858577
2.83386773547094 2.92198786283999
2.83787575150301 2.95552857182309
2.84188376753507 2.95226209172242
2.84589178356713 2.98112859549786
2.8498997995992 2.95379351442909
2.85390781563126 2.96725268385475
2.85791583166333 2.9794816558732
2.86192384769539 2.98717176005437
2.86593186372746 2.97126882674378
2.86993987975952 2.96688746939335
2.87394789579158 2.99780631933521
2.87795591182365 2.98716714046093
2.88196392785571 2.96925426579694
2.88597194388778 2.95722846742673
2.88997995991984 2.97773032317272
2.8939879759519 2.95357342692547
2.89799599198397 2.93805408243023
2.90200400801603 2.98172332376832
2.9060120240481 2.92289110735533
2.91002004008016 2.96206669048972
2.91402805611223 2.96950282383513
2.91803607214429 2.94145382547145
2.92204408817635 2.94370383754047
2.92605210420842 2.92544269097365
2.93006012024048 2.93758983973262
2.93406813627255 2.94621337551933
2.93807615230461 2.92791679180848
2.94208416833667 2.93805543171997
2.94609218436874 2.94914279058954
2.9501002004008 2.94242723446741
2.95410821643287 2.98122554967205
2.95811623246493 2.94134028815046
2.96212424849699 2.93818206747623
2.96613226452906 2.96447436542366
2.97014028056112 2.98056735226181
2.97414829659319 2.93719297161604
2.97815631262525 2.98261176702761
2.98216432865732 2.97716978927456
2.98617234468938 2.95374352774043
2.99018036072144 2.99012125282307
2.99418837675351 2.97767929308272
2.99819639278557 2.94757968014196
3.00220440881764 2.98196556805004
3.0062124248497 2.96473386466954
3.01022044088176 2.93086390495451
3.01422845691383 2.9384134901565
3.01823647294589 2.96430561886655
3.02224448897796 2.97759199687881
3.02625250501002 2.92255830673741
3.03026052104208 2.93974149116278
3.03426853707415 2.94794985369782
3.03827655310621 2.95577251031329
3.04228456913828 2.94227477989908
3.04629258517034 2.99555448405019
3.05030060120241 2.99769452299983
3.05430861723447 2.994793904749
3.05831663326653 2.94559148431967
3.0623246492986 2.94931939804981
3.06633266533066 2.95670120907042
3.07034068136273 2.97787451347526
3.07434869739479 2.96270752143511
3.07835671342685 2.98000813705334
3.08236472945892 2.92838650456849
3.08637274549098 2.94530553824021
3.09038076152305 2.94648604188883
3.09438877755511 2.97245578744603
3.09839679358717 2.93593408695732
3.10240480961924 2.94675734297449
3.1064128256513 2.92267846169684
3.11042084168337 2.92554527035196
3.11442885771543 2.96133973081332
3.1184368737475 2.9569891124689
3.12244488977956 2.97517604117285
3.12645290581162 2.97938419538405
3.13046092184369 2.93170503088796
3.13446893787575 2.92679295008035
3.13847695390782 2.94035334372327
3.14248496993988 2.97532495256121
3.14649298597194 2.97035191133
3.15050100200401 2.99073347088628
3.15450901803607 2.97528952249473
3.15851703406814 2.92326776381787
3.1625250501002 2.92754186600662
3.16653306613227 2.96692778518075
3.17054108216433 2.97853877205432
3.17454909819639 2.94340888437543
3.17855711422846 2.95280498206792
3.18256513026052 2.92992774814968
3.18657314629259 2.94988106382455
3.19058116232465 2.93122399337386
3.19458917835671 2.92747422869894
3.19859719438878 2.94126268482868
3.20260521042084 2.96564015930228
3.20661322645291 2.9804907897136
3.21062124248497 2.92997481479376
3.21462925851703 2.97743015684513
3.2186372745491 2.99776831048592
3.22264529058116 2.94097921684073
3.22665330661323 2.94886067898836
3.23066132264529 2.9490014481866
3.23466933867736 2.94579551948108
3.23867735470942 2.9864073456773
3.24268537074148 2.98661324668144
3.24669338677355 2.98211038627338
3.25070140280561 2.97481830390282
3.25470941883768 2.95640019792787
3.25871743486974 2.94657444838972
3.2627254509018 2.95634967632833
3.26673346693387 2.98252344991517
3.27074148296593 2.9931525223205
3.274749498998 2.92610633675027
3.27875751503006 2.92881924015955
3.28276553106212 2.94238239124984
3.28677354709419 2.98246117519495
3.29078156312625 2.94623576292172
3.29478957915832 2.93238701436983
3.29879759519038 2.92605102881132
3.30280561122245 2.93927136212927
3.30681362725451 2.97335800118255
3.31082164328657 2.95171299539377
3.31482965931864 2.9279128866855
3.3188376753507 2.94157022845748
3.32284569138277 2.99713676329366
3.32685370741483 2.99652914756942
3.33086172344689 2.96838100178113
3.33486973947896 2.94590229173109
3.33887775551102 2.99597228749183
3.34288577154309 2.9263278616285
3.34689378757515 2.93694770824071
3.35090180360721 2.97181738472535
3.35490981963928 2.96663508610026
3.35891783567134 2.96513357105261
3.36292585170341 2.95930033029839
3.36693386773547 2.93945026774028
3.37094188376754 2.98501652120747
3.3749498997996 2.93058479462834
3.37895791583166 2.97115930730901
3.38296593186373 2.99107778178442
3.38697394789579 2.93531034567191
3.39098196392786 2.9612464448074
3.39498997995992 2.94422228303207
3.39899799599198 2.96339215718547
3.40300601202405 0.132039538096396
3.40701402805611 0.137216770042993
3.41102204408818 0.137490764807787
3.41503006012024 0.13836585307332
3.41903807615231 0.193344243304556
3.42304609218437 0.127105430223475
3.42705410821643 0.161064424975947
3.4310621242485 0.165398319435612
3.43507014028056 0.166668319909919
3.43907815631263 0.146180798134024
3.44308617234469 0.191543613505396
3.44709418837675 0.15422579794948
3.45110220440882 0.14403799180519
3.45511022044088 0.158601817657871
3.45911823647295 0.199716539530572
3.46312625250501 0.125211083938181
3.46713426853707 0.161847999266606
3.47114228456914 0.159266599885005
3.4751503006012 0.17882786517039
3.47915831663327 0.144776251831756
3.48316633266533 0.173850406977563
3.4871743486974 0.130202381007564
3.49118236472946 0.143918902744663
3.49519038076152 0.125469625761993
3.49919839679359 0.17507464454203
3.50320641282565 0.16850614810131
3.50721442885772 0.14457865974435
3.51122244488978 0.172571852159947
3.51523046092184 0.173682778701557
3.51923847695391 0.178738789466944
3.52324649298597 0.122027746339056
3.52725450901804 0.151777675364632
3.5312625250501 0.16128738561106
3.53527054108216 0.140023797381639
3.53927855711423 0.1751903522352
3.54328657314629 0.16321819543733
3.54729458917836 0.176499218573232
3.55130260521042 0.158873818923587
3.55531062124249 0.174008408232864
3.55931863727455 0.141559253997153
3.56332665330661 0.164278321469126
3.56733466933868 0.150811420846792
3.57134268537074 0.184806723758071
3.57535070140281 0.18180039625423
3.57935871743487 0.147709447192297
3.58336673346693 0.197332605911471
3.587374749499 0.121359616171631
3.59138276553106 0.18760301631739
3.59539078156313 0.182616602405268
3.59939879759519 0.190537277842415
3.60340681362726 0.180769912332075
3.60741482965932 0.140320193083389
3.61142284569138 0.197960013085516
3.61543086172345 0.173343816842007
3.61943887775551 0.138523036156795
3.62344689378758 0.158557192835648
3.62745490981964 0.188074039156871
3.6314629258517 0.123513276390788
3.63547094188377 0.151378499821219
3.63947895791583 0.195962677154766
3.6434869739479 0.155945774558723
3.64749498997996 0.150231411765883
3.65150300601202 0.179009887996199
3.65551102204409 0.137345101557209
3.65951903807615 0.167369339689479
3.66352705410822 0.180425394689425
3.66753507014028 0.161569988035214
3.67154308617235 0.164567338985372
3.67555110220441 0.160466108182935
3.67955911823647 0.146297449030684
3.68356713426854 0.134049374134348
3.6875751503006 0.126731157467947
3.69158316633267 0.141321933182123
3.69559118236473 0.14302318457846
3.69959919839679 0.191688821409682
3.70360721442886 0.195099264004119
3.70761523046092 0.168902101218578
3.71162324649299 0.125937497321341
3.71563126252505 0.167428191610446
3.71963927855712 0.132000090029218
3.72364729458918 0.161415026466757
3.72765531062124 0.150157264280054
3.73166332665331 0.192637034393587
3.73567134268537 0.130900372686661
3.73967935871744 0.197198292920554
3.7436873747495 0.181381935250118
3.74769539078156 0.191390055544581
3.75170340681363 0.181115045593839
3.75571142284569 0.191340220031635
3.75971943887776 0.181625635144148
3.76372745490982 0.19832267842424
3.76773547094188 0.134152861921121
3.77174348697395 0.190598670440506
3.77575150300601 0.140770788811525
3.77975951903808 0.181944939589006
3.78376753507014 0.123878846192941
3.78777555110221 0.137352207312744
3.79178356713427 0.148854993619402
3.79579158316633 0.150547190667859
3.7997995991984 0.157358472020386
3.80380761523046 0.148579728281219
3.80781563126253 0.188777207012032
3.81182364729459 0.169720322863146
3.81583166332665 0.122515916557163
3.81983967935872 0.192746848415056
3.82384769539078 0.162476751281779
3.82785571142285 0.124194721893907
3.83186372745491 0.156687885492654
3.83587174348697 0.198874026243946
3.83987975951904 0.127458404115072
3.8438877755511 0.142918718910628
3.84789579158317 0.188035998321506
3.85190380761523 0.157963813704896
3.8559118236473 0.199739294404138
3.85991983967936 0.14857131766079
3.86392785571142 0.151887918078747
3.86793587174349 0.168303433130138
3.87194388777555 0.153399688613546
3.87595190380762 0.165820919820824
3.87995991983968 0.16897386139024
3.88396793587174 0.148535007882193
3.88797595190381 0.142277773559474
3.89198396793587 0.186420706557329
3.89599198396794 0.174744961858809
3.9 0


==> data/compare/compare_continuous1.dat <==
tr ts traj u
0 1.44653354606877e-06 1 0.99927370646192
0.25 0.250001446533546 4 3.99963648962383
0.5 0.500001446533546 4 3.87466681724389
0.75 0.750001446533546 4 3.50001948565889
1 1.00000144653355 2 1.50003670939682
1.25 1.25000144653355 2 1.80039452353652
1.5 1.50000144653355 2 1.99740798297899
1.75 1.75000144653355 2 1.99940047696453
2 2.00000144653355 0 -0.370028517283065


==> data/compare/compare_continuous2.dat <==
tr ts traj u
0 0.412513446682627 2 1.99802470276957
0.25 0.662513446682627 2 1.50004686217141
0.5 0.912513446682627 4 3.50002285760324
0.75 1.16251344668263 4 3.99901231734873
1 1.41251344668263 4 3.72857871412536
1.25 1.66251344668263 4 3.64639199369792
1.5 1.91251344668263 4 3.99925759011222
1.75 2.16251344668263 4 3.999218100823
2 2.41251344668263 0 -0.35402953326482


==> data/compare/compare_continuous3.dat <==
tr ts traj u
2.1 2.20000532460576 1 0.99912216613068
2.35 2.45000532460576 4 3.99926888362312
2.6 2.70000532460576 4 3.99893990472175
2.85 2.95000532460576 4 3.99898434974474
3.1 3.20000532460576 2 1.82663401232375
3.35 3.45000532460576 2 1.64592932388763
3.6 3.70000532460576 2 1.96568562710414
3.85 3.95000532460576 2 1.99828102429975
4.1 4.20000532460576 0 -0.325999922649443


==> data/compare/compare_continuous4.dat <==
tr ts traj u
2.7 2.81082824267562 2 1.53410648898711
2.95 3.06082824267562 2 1.99920879485142
3.2 3.31082824267562 4 3.999187105208
3.45 3.56082824267562 4 3.91981671321885
3.7 3.81082824267562 4 3.54376768347183
3.95 4.06082824267562 4 3.99914702989896
4.2 4.31082824267562 4 3.99919996984317
4.45 4.56082824267562 4 3.99912520314294
4.7 4.81082824267562 0 -0.233720228958157


==> data/compare/compare_continuous5.dat <==
tr ts traj u
5.1 5.20000315115741 2 1.99906059946837
5.35 5.45000315115741 2 1.9991949416718
5.6 5.70000315115741 4 3.9992784996922
5.85 5.95000315115741 4 3.99963052761678
6.1 6.20000315115741 4 3.99921567803333
6.35 6.45000315115741 4 3.99921610016469
6.6 6.70000315115741 4 3.99920962717225
6.85 6.95000315115741 4 3.99913621104918
7.1 7.20000315115741 0 -0.212614595465884


==> data/compare/compare_continuous_batt.dat <==
t e
0 0.1
0.3 0.118237139253284
0.6 0.137067930445592
0.9 0.150422998440646
1.2 0.130425107388822
1.5 0.110496950629517
1.8 0.0906388818504641
2.1 0.0998510247551182
2.4 0.114826756390475
2.7 0.130577710538146
3 0.148479212334308
3.3 0.150866937111207
3.6 0.1330527683451
3.9 0.113100294738202
4.2 0.0932016550680934
4.5 0.109385021713628
4.8 0.125514639414791
5.1 0.144690865946657
5.4 0.159100839475429
5.7 0.17347134785066
6 0.187588231155359
6.3 0.201272965110829
6.6 0.214817918675372
6.9 0.228228823162243
7.2 0.241479690747839
7.5 0.256170019044985


==> data/compare/compare_discrete1.dat <==
tr ts traj u
0 0 1 1
0.1 0.1 1 1
0.2 0.2 4 4
0.3 0.3 4 4
0.4 0.4 4 4
0.5 0.5 4 4
0.6 0.6 4 4
0.7 0.7 4 4
0.8 0.8 4 4
0.9 0.9 4 4
1 1 2 2
1.1 1.1 2 2
1.2 1.2 2 2
1.3 1.3 2 2
1.4 1.4 2 2
1.5 1.5 2 2
1.6 1.6 2 1.5
1.7 1.7 2 2
1.8 1.8 2 1.5
1.9 1.9 2 1.7
2 2 0 0


==> data/compare/compare_discrete2.dat <==
tr ts traj u
0 0.5 2 1.7
0.1 0.6 2 1.7
0.2 0.7 2 1.7
0.3 0.8 2 1.7
0.4 0.9 2 1.7
0.5 1 4 3.7
0.6 1.1 4 3.7
0.7 1.2 4 3.7
0.8 1.3 4 3.7
0.9 1.4 4 3.7
1 1.5 4 3.7
1.1 1.6 4 3.8
1.2 1.7 4 3.7
1.3 1.8 4 3.8
1.4 1.9 4 4
1.5 2 4 4
1.6 2.1 4 4
1.7 2.2 4 4
1.8 2.3 4 4
1.9 2.4 4 4
2 2.5 0 0


==> data/compare/compare_discrete3.dat <==
tr ts traj u
2.1 2.3 1 1
2.2 2.4 1 1
2.3 2.5 4 4
2.4 2.6 4 4
2.5 2.7 4 4
2.6 2.8 4 3.8
2.7 2.9 4 4
2.8 3 4 4
2.9 3.1 4 4
3 3.2 4 4
3.1 3.3 2 2
3.2 3.4 2 2
3.3 3.5 2 2
3.4 3.6 2 2
3.5 3.7 2 2
3.6 3.8 2 1.5
3.7 3.9 2 2
3.8 4 2 1.5
3.9 4.1 2 1.5
4 4.2 2 1.7
4.1 4.3 0 0


==> data/compare/compare_discrete4.dat <==
tr ts traj u
2.6 2.8 2 1.7
2.7 2.9 2 1.7
2.8 3 2 1.7
2.9 3.1 2 1.7
3 3.2 2 1.7
3.1 3.3 4 3.7
3.2 3.4 4 3.7
3.3 3.5 4 3.7
3.4 3.6 4 3.7
3.5 3.7 4 3.7
3.6 3.8 4 3.8
3.7 3.9 4 3.7
3.8 4 4 3.8
3.9 4.1 4 4
4 4.2 4 4
4.1 4.3 4 4
4.2 4.4 4 4
4.3 4.5 4 4
4.4 4.6 4 4
4.5 4.7 4 4
4.6 4.8 0 0


==> data/compare/compare_discrete5.dat <==
tr ts traj u
5 5 2 2
5.1 5.1 2 2
5.2 5.2 2 2
5.3 5.3 2 2
5.4 5.4 2 2
5.5 5.5 4 4
5.6 5.6 4 4
5.7 5.7 4 4
5.8 5.8 4 4
5.9 5.9 4 4
6 6 4 4
6.1 6.1 4 4
6.2 6.2 4 4
6.3 6.3 4 4
6.4 6.4 4 4
6.5 6.5 4 4
6.6 6.6 4 4
6.7 6.7 4 4
6.8 6.8 4 4
6.9 6.9 4 4
7 7 0 0


==> data/compare/compare_discrete_batt.dat <==
t e
0 0.1
0.1 0.12
0.2 0.14
0.3 0.16
0.4 0.18
0.5 0.2
0.6 0.2
0.7 0.18
0.8 0.16
0.9 0.14
1 0.12
1.1 0.1
1.2 0.08
1.3 0.06
1.4 0.04
1.5 0.02
1.6 -1.38777878078145e-17
1.7 0.02
1.8 -1.38777878078145e-17
1.9 0.02
2 -1.38777878078145e-17
2.1 0.02
2.2 0.04
2.3 0.06
2.4 0.08
2.5 0.1
2.6 0.12
2.7 0.14
2.8 0.16
2.9 0.18
3 0.16
3.1 0.14
3.2 0.12
3.3 0.1
3.4 0.08
3.5 0.06
3.6 0.04
3.7 0.02
3.8 -1.38777878078145e-17
3.9 0.02
4 -1.38777878078145e-17
4.1 0.02
4.2 0.02
4.3 -1.38777878078145e-17
4.4 0.02
4.5 0.04
4.6 0.06
4.7 0.08
4.8 0.1
4.9 0.12
5 0.14
5.1 0.16
5.2 0.18
5.3 0.2
5.4 0.22
5.5 0.24
5.6 0.26
5.7 0.28
5.8 0.3
5.9 0.32
5.99999999999999 0.34
6.09999999999999 0.36
6.19999999999999 0.38
6.29999999999999 0.4
6.39999999999999 0.42
6.49999999999999 0.44
6.59999999999999 0.46
6.69999999999999 0.48
6.79999999999999 0.5
6.89999999999999 0.52
6.99999999999999 0.54
7.09999999999999 0.56
7.19999999999999 0.58

